Automated chemical reaction network generation and its application to exoplanet atmospheres

With the advent of JWST and spectroscopic characterization of exoplanet atmospheres with unprecedented detail, there is a demand for a more complete picture of chemical and photochemical reactions and their impact on atmospheric composition. Traditionally, building reaction networks for (exo)planetary atmospheres involves manually tracking relevant species and reactions, a time-consuming and error-prone process. This approach's applicability is also often limited to specific conditions, making it less versatile for different planetary types. (i.e., photochemical networks for Jupiters may not be directly applicable to water-rich exoplanets). We introduce an automated approach using a computer-aided chemical reaction network generator, combined with a one-dimensional photochemical kinetic-transport model, offering significant advantages. This approach automatically selects reaction rates through a rate-based iterative algorithm and refinement steps, enhancing model reliability. Also, this approach allows for the efficient simulation of diverse chemical environments, from hydrogen to water, carbon dioxide, and nitrogen-dominated atmospheres. Using WASP-39b and WASP-80b as examples, we demonstrate our approach's effectiveness. Our WASP-39b model aligns with prior studies and JWST observations, capturing photochemically produced sulfur dioxide. The WASP-80b model reveals an atmosphere influenced by deep interior thermochemistry and vertical mixing, consistent with JWST NIRCam observations. Furthermore, our model identifies a novel initial step for the N2-NH3-HCN pathway that enhances the conversion efficiency in high-temperature/pressure environments. This automated chemical network generation offers a novel, efficient, and precise framework for studying exoplanetary atmospheres, marking a significant advancement over traditional modeling techniques.

==> Supplementary/EPACRIS_species_dictionary.txt <==
O
multiplicity 3
1 O u2 p2 c0

O3
1 O u0 p1 c+1 {2,S} {3,D}
2 O u0 p3 c-1 {1,S}
3 O u0 p2 c0 {1,D}

H
multiplicity 2
1 H u1 p0 c0

OH
multiplicity 2
1 O u1 p2 c0 {2,S}
2 H u0 p0 c0 {1,S}

HO2
multiplicity 2
1 O u0 p2 c0 {2,S} {3,S}
2 O u1 p2 c0 {1,S}
3 H u0 p0 c0 {1,S}

H2O2
1 O u0 p2 c0 {2,S} {3,S}
2 O u0 p2 c0 {1,S} {4,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {2,S}

H2O
1 O u0 p2 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

N
multiplicity 4
1 N u3 p1 c0

NH3
1 N u0 p1 c0 {2,S} {3,S} {4,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}

NH2
multiplicity 2
1 N u1 p1 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

N2O
1 O u0 p2 c0 {2,D}
2 N u0 p0 c+1 {1,D} {3,D}
3 N u0 p2 c-1 {2,D}

NO
multiplicity 2
1 O u0 p2 c0 {2,D}
2 N u1 p1 c0 {1,D}

NO2
multiplicity 2
1 O u0 p3 c-1 {3,S}
2 O u0 p2 c0 {3,D}
3 N u1 p0 c+1 {1,S} {2,D}

NO3
multiplicity 2
1 O u1 p2 c0 {4,S}
2 O u0 p3 c-1 {4,S}
3 O u0 p2 c0 {4,D}
4 N u0 p0 c+1 {1,S} {2,S} {3,D}

N2O5
1 O u0 p2 c0 {6,S} {7,S}
2 O u0 p3 c-1 {6,S}
3 O u0 p3 c-1 {7,S}
4 O u0 p2 c0 {6,D}
5 O u0 p2 c0 {7,D}
6 N u0 p0 c+1 {1,S} {2,S} {4,D}
7 N u0 p0 c+1 {1,S} {3,S} {5,D}

HNO
1 O u0 p2 c0 {2,D}
2 N u0 p1 c0 {1,D} {3,S}
3 H u0 p0 c0 {2,S}

HNO2
1 O u0 p3 c-1 {3,S}
2 O u0 p2 c0 {3,D}
3 N u0 p0 c+1 {1,S} {2,D} {4,S}
4 H u0 p0 c0 {3,S}

HNO3
1 O u0 p2 c0 {4,S} {5,S}
2 O u0 p3 c-1 {4,S}
3 O u0 p2 c0 {4,D}
4 N u0 p0 c+1 {1,S} {2,S} {3,D}
5 H u0 p0 c0 {1,S}

C
multiplicity 3
1 C u2 p1 c0

CO
1 O u0 p1 c+1 {2,T}
2 C u0 p1 c-1 {1,T}

CH4
1 C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}

CH2O
1 O u0 p2 c0 {2,D}
2 C u0 p0 c0 {1,D} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}

CH2O2
1 O u0 p2 c0 {3,S} {5,S}
2 O u0 p2 c0 {3,D}
3 C u0 p0 c0 {1,S} {2,D} {4,S}
4 H u0 p0 c0 {3,S}
5 H u0 p0 c0 {1,S}

CH4O
1 O u0 p2 c0 {2,S} {6,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {1,S}

CH4O2
1 C u0 p0 c0 {2,S} {4,S} {5,S} {6,S}
2 O u0 p2 c0 {1,S} {3,S}
3 O u0 p2 c0 {2,S} {7,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {3,S}

C2
multiplicity 3
1 C u1 p0 c0 {2,T}
2 C u1 p0 c0 {1,T}

C2H2
1 C u0 p0 c0 {2,T} {3,S}
2 C u0 p0 c0 {1,T} {4,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {2,S}

C2H3
multiplicity 2
1 C u0 p0 c0 {2,D} {3,S} {4,S}
2 C u1 p0 c0 {1,D} {5,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}

C2H4
1 C u0 p0 c0 {2,D} {3,S} {4,S}
2 C u0 p0 c0 {1,D} {5,S} {6,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}

C2H5
multiplicity 2
1 C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 C u1 p0 c0 {1,S} {6,S} {7,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {2,S}

C2H6
1 C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 C u0 p0 c0 {1,S} {6,S} {7,S} {8,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {2,S}
8 H u0 p0 c0 {2,S}

C2HO
multiplicity 2
1 O u0 p2 c0 {3,D}
2 C u1 p0 c0 {3,D} {4,S}
3 C u0 p0 c0 {1,D} {2,D}
4 H u0 p0 c0 {2,S}

C2H2O
1 C u0 p0 c0 {2,D} {4,S} {5,S}
2 C u0 p0 c0 {1,D} {3,D}
3 O u0 p2 c0 {2,D}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}


C2H3O
multiplicity 2
1 O u0 p2 c0 {3,D}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u1 p0 c0 {1,D} {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}

C2H4O
1 O u0 p2 c0 {3,D}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u0 p0 c0 {1,D} {2,S} {7,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {3,S}

C2H5O
multiplicity 2
1 O u1 p2 c0 {3,S}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u0 p0 c0 {1,S} {2,S} {7,S} {8,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {3,S}
8 H u0 p0 c0 {3,S}

HCN
1 N u0 p1 c0 {2,T}
2 C u0 p0 c0 {1,T} {3,S}
3 H u0 p0 c0 {2,S}

CN
multiplicity 2
1 N u0 p1 c0 {2,T}
2 C u1 p0 c0 {1,T}

CNO
multiplicity 2
1 O u1 p2 c0 {3,S}
2 N u0 p1 c0 {3,T}
3 C u0 p0 c0 {1,S} {2,T}

S
multiplicity 3
1 S u2 p2 c0

S2
multiplicity 3
1 S u1 p2 c0 {2,S}
2 S u1 p2 c0 {1,S}

SO
multiplicity 3
1 S u1 p2 c0 {2,S}
2 O u1 p2 c0 {1,S}

SO2
1 S u0 p1 c0 {2,D} {3,D}
2 O u0 p2 c0 {1,D}
3 O u0 p2 c0 {1,D}

SO3
1 S u0 p0 c0 {2,D} {3,D} {4,D}
2 O u0 p2 c0 {1,D}
3 O u0 p2 c0 {1,D}
4 O u0 p2 c0 {1,D}

H2S
1 S u0 p2 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

HS
multiplicity 2
1 S u1 p2 c0 {2,S}
2 H u0 p0 c0 {1,S}

HSO
multiplicity 2
1 S u1 p1 c0 {2,D} {3,S}
2 O u0 p2 c0 {1,D}
3 H u0 p0 c0 {1,S}

HSO2
multiplicity 2
1 O u0 p2 c0 {2,S} {4,S}
2 S u1 p1 c0 {1,S} {3,D}
3 O u0 p2 c0 {2,D}
4 H u0 p0 c0 {1,S}

COS
1 S u0 p2 c0 {3,D}
2 O u0 p2 c0 {3,D}
3 C u0 p0 c0 {1,D} {2,D}

CS
1 S u0 p1 c+1 {2,T}
2 C u0 p1 c-1 {1,T}

CH3S
multiplicity 2
1 S u1 p2 c0 {2,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

CO2
1 O u0 p2 c0 {3,D}
2 O u0 p2 c0 {3,D}
3 C u0 p0 c0 {1,D} {2,D}

H2
1 H u0 p0 c0 {2,S}
2 H u0 p0 c0 {1,S}

O2
multiplicity 3
1 O u1 p2 c0 {2,S}
2 O u1 p2 c0 {1,S}

N2
1 N u0 p1 c0 {2,T}
2 N u0 p1 c0 {1,T}

O(1D)
1 O u0 p3 c0

NH
multiplicity 3
1 N u2 p1 c0 {2,S}
2 H u0 p0 c0 {1,S}

CH
multiplicity 2
1 C u1 p1 c0 {2,S}
2 H u0 p0 c0 {1,S}

CH2
multiplicity 3
1 C u2 p0 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

CH3
multiplicity 2
1 C u1 p0 c0 {2,S} {3,S} {4,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}

CHO
multiplicity 2
1 O u0 p2 c0 {2,D}
2 C u1 p0 c0 {1,D} {3,S}
3 H u0 p0 c0 {2,S}

CH3O
multiplicity 2
1 C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 O u1 p2 c0 {1,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}

CHO2
multiplicity 2
1 O u0 p2 c0 {3,S} {4,S}
2 O u0 p2 c0 {3,D}
3 C u1 p0 c0 {1,S} {2,D}
4 H u0 p0 c0 {1,S}

C2H
multiplicity 2
1 C u0 p0 c0 {2,T} {3,S}
2 C u1 p0 c0 {1,T}
3 H u0 p0 c0 {1,S}

CH3NO2
1 C u0 p0 c0 {2,S} {5,S} {6,S} {7,S}
2 N u0 p0 c+1 {1,S} {3,D} {4,S}
3 O u0 p2 c0 {2,D}
4 O u0 p3 c-1 {2,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {1,S}

CH3NO3
1 O u0 p3 c-1 {2,S}
2 N u0 p0 c+1 {1,S} {3,D} {4,S}
3 O u0 p2 c0 {2,D}
4 O u0 p2 c0 {2,S} {5,S}
5 C u0 p0 c0 {4,S} {6,S} {7,S} {8,S}
6 H u0 p0 c0 {5,S}
7 H u0 p0 c0 {5,S}
8 H u0 p0 c0 {5,S}

C2H2N
multiplicity 2
1 N u1 p1 c0 {3,D}
2 C u0 p0 c0 {3,D} {4,S} {5,S}
3 C u0 p0 c0 {1,D} {2,D}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

HSO3
multiplicity 2
1 S u0 p1 c0 {2,S} {3,S} {4,D}
2 O u0 p2 c0 {1,S} {5,S}
3 O u1 p2 c0 {1,S}
4 O u0 p2 c0 {1,D}
5 H u0 p0 c0 {2,S}

CH4S
1 S u0 p2 c0 {2,S} {6,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {1,S}

HNO4
1 O u0 p2 c0 {2,S} {5,S}
2 O u0 p2 c0 {1,S} {6,S}
3 O u0 p3 c-1 {5,S}
4 O u0 p2 c0 {5,D}
5 N u0 p0 c+1 {1,S} {3,S} {4,D}
6 H u0 p0 c0 {2,S}

CH3O2
multiplicity 2
1 O u0 p2 c0 {2,S} {3,S}
2 O u1 p2 c0 {1,S}
3 C u0 p0 c0 {1,S} {4,S} {5,S} {6,S}
4 H u0 p0 c0 {3,S}
5 H u0 p0 c0 {3,S}
6 H u0 p0 c0 {3,S}

HCNO
1 O u0 p2 c0 {2,D}
2 C u0 p0 c0 {1,D} {3,D}
3 N u0 p1 c0 {2,D} {4,S}
4 H u0 p0 c0 {3,S}

H2SO4
1 S u0 p0 c0 {2,S} {3,S} {4,D} {5,D}
2 O u0 p2 c0 {1,S} {6,S}
3 O u0 p2 c0 {1,S} {7,S}
4 O u0 p2 c0 {1,D}
5 O u0 p2 c0 {1,D}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {3,S}

SO21
multiplicity 5
1 O u1 p2 c0 {2,S}
2 S u2 p1 c0 {1,S} {3,S}
3 O u1 p2 c0 {2,S}


SO23
multiplicity 3
1 O u1 p2 c0 {2,S}
2 S u0 p2 c0 {1,S} {3,S}
3 O u1 p2 c0 {2,S}

S3
1 S u0 p1 c0 {2,D} {3,D}
2 S u0 p2 c0 {1,D}
3 S u0 p2 c0 {1,D}

S4
1 S u0 p2 c0 {2,S} {4,S}
2 S u0 p2 c0 {1,S} {3,S}
3 S u0 p2 c0 {2,S} {4,S}
4 S u0 p2 c0 {1,S} {3,S}

H2SO4A
multiplicity 5
1 S u2 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 O u0 p2 c0 {1,S} {6,S}
3 O u0 p2 c0 {1,S} {7,S}
4 O u1 p2 c0 {1,S}
5 O u1 p2 c0 {1,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {3,S}

S8
1 S u0 p2 c0 {2,S} {8,S}
2 S u0 p2 c0 {1,S} {3,S}
3 S u0 p2 c0 {2,S} {4,S}
4 S u0 p2 c0 {3,S} {5,S}
5 S u0 p2 c0 {4,S} {6,S}
6 S u0 p2 c0 {5,S} {7,S}
7 S u0 p2 c0 {6,S} {8,S}
8 S u0 p2 c0 {1,S} {7,S}

CH21
1 C u0 p1 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

C3H2
multiplicity 3
1 C u0 p0 c0 {2,S} {3,T}
2 C u2 p0 c0 {1,S} {5,S}
3 C u0 p0 c0 {1,T} {4,S}
4 H u0 p0 c0 {3,S}
5 H u0 p0 c0 {2,S}

C3H3
multiplicity 2
1 C u0 p0 c0 {2,D} {4,S} {5,S}
2 C u0 p0 c0 {1,D} {3,D}
3 C u1 p0 c0 {2,D} {6,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {3,S}

C3H41
1 C u0 p0 c0 {2,S} {4,S} {5,S} {6,S}
2 C u0 p0 c0 {1,S} {3,T}
3 C u0 p0 c0 {2,T} {7,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {3,S}

C3H42
1 C u0 p0 c0 {3,D} {4,S} {5,S}
2 C u0 p0 c0 {3,D} {6,S} {7,S}
3 C u0 p0 c0 {1,D} {2,D}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {2,S}

C3H5
multiplicity 2
1 C u0 p0 c0 {2,S} {3,D} {4,S}
2 C u1 p0 c0 {1,S} {7,S} {8,S}
3 C u0 p0 c0 {1,D} {5,S} {6,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {3,S}
6 H u0 p0 c0 {3,S}
7 H u0 p0 c0 {2,S}
8 H u0 p0 c0 {2,S}

C3H6
1 C u0 p0 c0 {2,S} {4,S} {5,S} {6,S}
2 C u0 p0 c0 {1,S} {3,D} {7,S}
3 C u0 p0 c0 {2,D} {8,S} {9,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {2,S}
8 H u0 p0 c0 {3,S}
9 H u0 p0 c0 {3,S}

C3H7
multiplicity 2
1  C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2  C u0 p0 c0 {1,S} {6,S} {7,S} {8,S}
3  C u1 p0 c0 {1,S} {9,S} {10,S}
4  H u0 p0 c0 {1,S}
5  H u0 p0 c0 {1,S}
6  H u0 p0 c0 {2,S}
7  H u0 p0 c0 {2,S}
8  H u0 p0 c0 {2,S}
9  H u0 p0 c0 {3,S}
10 H u0 p0 c0 {3,S}

C3H8
1  C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2  C u0 p0 c0 {1,S} {6,S} {7,S} {8,S}
3  C u0 p0 c0 {1,S} {9,S} {10,S} {11,S}
4  H u0 p0 c0 {1,S}
5  H u0 p0 c0 {1,S}
6  H u0 p0 c0 {2,S}
7  H u0 p0 c0 {2,S}
8  H u0 p0 c0 {2,S}
9  H u0 p0 c0 {3,S}
10 H u0 p0 c0 {3,S}
11 H u0 p0 c0 {3,S}

C4H
multiplicity 2
1 C u0 p0 c0 {2,T} {5,S}
2 C u0 p0 c0 {1,T} {3,S}
3 C u0 p0 c0 {2,S} {4,T}
4 C u1 p0 c0 {3,T}
5 H u0 p0 c0 {1,S}

C4H2
1 C u0 p0 c0 {2,T} {5,S}
2 C u0 p0 c0 {1,T} {3,S}
3 C u0 p0 c0 {2,S} {4,T}
4 C u0 p0 c0 {3,T} {6,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {4,S}

C4H3
multiplicity 2
1 C u0 p0 c0 {2,T} {5,S}
2 C u0 p0 c0 {1,T} {3,S}
3 C u0 p0 c0 {2,S} {4,D} {6,S}
4 C u1 p0 c0 {3,D} {7,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {3,S}
7 H u0 p0 c0 {4,S}

C4H4
1 C u0 p0 c0 {2,T} {5,S}
2 C u0 p0 c0 {1,T} {3,S}
3 C u0 p0 c0 {2,S} {4,D} {6,S}
4 C u0 p0 c0 {3,D} {7,S} {8,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {3,S}
7 H u0 p0 c0 {4,S}
8 H u0 p0 c0 {4,S}

C4H5
multiplicity 2
1 C u0 p0 c0 {2,D} {5,S} {6,S}
2 C u1 p0 c0 {1,D} {3,S}
3 C u0 p0 c0 {2,S} {4,D} {7,S}
4 C u0 p0 c0 {3,D} {8,S} {9,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {3,S}
8 H u0 p0 c0 {4,S}
9 H u0 p0 c0 {4,S}

C4H61
1  C u0 p0 c0 {2,T} {5,S}
2  C u0 p0 c0 {1,T} {3,S}
3  C u0 p0 c0 {2,S} {4,S} {6,S} {7,S}
4  C u0 p0 c0 {3,S} {8,S} {9,S} {10,S}
5  H u0 p0 c0 {1,S}
6  H u0 p0 c0 {3,S}
7  H u0 p0 c0 {3,S}
8  H u0 p0 c0 {4,S}
9  H u0 p0 c0 {4,S}
10 H u0 p0 c0 {4,S}

C4H62
1  C u0 p0 c0 {2,D} {5,S} {6,S}
2  C u0 p0 c0 {1,D} {3,D}
3  C u0 p0 c0 {2,D} {4,S} {7,S}
4  C u0 p0 c0 {3,S} {8,S} {9,S} {10,S}
5  H u0 p0 c0 {1,S}
6  H u0 p0 c0 {1,S}
7  H u0 p0 c0 {3,S}
8  H u0 p0 c0 {4,S}
9  H u0 p0 c0 {4,S}
10 H u0 p0 c0 {4,S}

C4H63
1  C u0 p0 c0 {2,D} {5,S} {6,S}
2  C u0 p0 c0 {1,D} {3,S} {7,S}
3  C u0 p0 c0 {2,S} {4,D} {8,S}
4  C u0 p0 c0 {3,D} {9,S} {10,S}
5  H u0 p0 c0 {1,S}
6  H u0 p0 c0 {1,S}
7  H u0 p0 c0 {2,S}
8  H u0 p0 c0 {3,S}
9  H u0 p0 c0 {4,S}
10 H u0 p0 c0 {4,S}

C4H8
1  C u0 p0 c0 {2,D} {5,S} {6,S}
2  C u0 p0 c0 {1,D} {3,S} {7,S}
3  C u0 p0 c0 {2,S} {4,S} {8,S} {9,S}
4  C u0 p0 c0 {3,S} {10,S} {11,S} {12,S}
5  H u0 p0 c0 {1,S}
6  H u0 p0 c0 {1,S}
7  H u0 p0 c0 {2,S}
8  H u0 p0 c0 {3,S}
9  H u0 p0 c0 {3,S}
10 H u0 p0 c0 {4,S}
11 H u0 p0 c0 {4,S}
12 H u0 p0 c0 {4,S}

C4H9
multiplicity 2
1  C u0 p0 c0 {2,S} {5,S} {6,S} {7,S}
2  C u0 p0 c0 {1,S} {3,S} {8,S} {9,S}
3  C u0 p0 c0 {2,S} {4,S} {10,S} {11,S}
4  C u1 p0 c0 {3,S} {12,S} {13,S}
5  H u0 p0 c0 {1,S}
6  H u0 p0 c0 {1,S}
7  H u0 p0 c0 {1,S}
8  H u0 p0 c0 {2,S}
9  H u0 p0 c0 {2,S}
10 H u0 p0 c0 {3,S}
11 H u0 p0 c0 {3,S}
12 H u0 p0 c0 {4,S}
13 H u0 p0 c0 {4,S}

C4H10
1 C u0 p0 c0 {2,S} {3,S} {5,S} {6,S}
2 C u0 p0 c0 {1,S} {4,S} {7,S} {8,S}
3 C u0 p0 c0 {1,S} {9,S} {10,S} {11,S}
4 C u0 p0 c0 {2,S} {12,S} {13,S} {14,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {2,S}
8 H u0 p0 c0 {2,S}
9 H u0 p0 c0 {3,S}
10 H u0 p0 c0 {3,S}
11 H u0 p0 c0 {3,S}
12 H u0 p0 c0 {4,S}
13 H u0 p0 c0 {4,S}
14 H u0 p0 c0 {4,S}

C6H
multiplicity 2
1 C u0 p0 c0 {2,T} {7,S}
2 C u0 p0 c0 {1,T} {3,S}
3 C u0 p0 c0 {2,S} {4,T}
4 C u0 p0 c0 {3,T} {5,S}
5 C u0 p0 c0 {4,S} {6,T}
6 C u1 p0 c0 {5,T}
7 H u0 p0 c0 {1,S}

C6H2
1 C u0 p0 c0 {2,T} {7,S}
2 C u0 p0 c0 {1,T} {3,S}
3 C u0 p0 c0 {2,S} {4,T}
4 C u0 p0 c0 {3,T} {5,S}
5 C u0 p0 c0 {4,S} {6,T}
6 C u0 p0 c0 {5,T} {8,S}
7 H u0 p0 c0 {1,S}
8 H u0 p0 c0 {6,S}

C6H3
multiplicity 2
1 C u0 p0 c0 {2,D} {7,S} {8,S}
2 C u1 p0 c0 {1,D} {3,S}
3 C u0 p0 c0 {2,S} {4,T}
4 C u0 p0 c0 {3,T} {5,S}
5 C u0 p0 c0 {4,S} {6,T}
6 C u0 p0 c0 {5,T} {9,S}
7 H u0 p0 c0 {1,S}
8 H u0 p0 c0 {1,S}
9 H u0 p0 c0 {6,S}

C6H6
1  C u0 p0 c0 {2,B} {6,B} {7,S}
2  C u0 p0 c0 {1,B} {3,B} {8,S}
3  C u0 p0 c0 {2,B} {4,B} {9,S}
4  C u0 p0 c0 {3,B} {5,B} {10,S}
5  C u0 p0 c0 {4,B} {6,B} {11,S}
6  C u0 p0 c0 {1,B} {5,B} {12,S}
7  H u0 p0 c0 {1,S}
8  H u0 p0 c0 {2,S}
9  H u0 p0 c0 {3,S}
10 H u0 p0 c0 {4,S}
11 H u0 p0 c0 {5,S}
12 H u0 p0 c0 {6,S}

C8H2
1 C u0 p0 c0 {2,T} {5,S}
2 C u0 p0 c0 {1,T} {3,S}
3 C u0 p0 c0 {2,S} {4,T}
4 C u0 p0 c0 {3,T} {6,S}
5 C u0 p0 c0 {1,S} {7,T}
6 C u0 p0 c0 {4,S} {8,T}
7 C u0 p0 c0 {5,T} {9,S}
8 C u0 p0 c0 {6,T} {10,S}
9 H u0 p0 c0 {7,S}
10 H u0 p0 c0 {8,S}

CMHA
1  C u0 p0 c0 {2,S} {12,S} {13,S} {14,S}
2  C u0 p0 c0 {1,S} {3,S} {7,S} {15,S}
3  C u0 p0 c0 {2,S} {4,S} {11,S} {16,S}
4  C u0 p0 c0 {3,S} {5,S} {10,S} {17,S}
5  C u0 p0 c0 {4,S} {6,S} {9,S} {18,S}
6  C u0 p0 c0 {5,S} {7,S} {8,S} {19,S}
7  O u0 p2 c0 {2,S} {6,S}
8  O u0 p2 c0 {6,S} {20,S}
9  O u0 p2 c0 {5,S} {21,S}
10 O u0 p2 c0 {4,S} {22,S}
11 O u0 p2 c0 {3,S} {23,S}
12 O u0 p2 c0 {1,S} {24,S}
13 H u0 p0 c0 {1,S}
14 H u0 p0 c0 {1,S}
15 H u0 p0 c0 {2,S}
16 H u0 p0 c0 {3,S}
17 H u0 p0 c0 {4,S}
18 H u0 p0 c0 {5,S}
19 H u0 p0 c0 {6,S}
20 H u0 p0 c0 {8,S}
21 H u0 p0 c0 {9,S}
22 H u0 p0 c0 {10,S}
23 H u0 p0 c0 {11,S}
24 H u0 p0 c0 {12,S}

N2H2
1 N u0 p1 c0 {2,D} {3,S}
2 N u0 p1 c0 {1,D} {4,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {2,S}

N2H3
multiplicity 2
1 N u0 p1 c0 {2,S} {3,S} {4,S}
2 N u1 p1 c0 {1,S} {5,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}

N2H4
1 N u0 p1 c0 {2,S} {3,S} {4,S}
2 N u0 p1 c0 {1,S} {5,S} {6,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}

CH5N
1 N u0 p1 c0 {2,S} {6,S} {7,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {1,S}

C2H5N
1 C u0 p0 c0 {2,S} {4,S} {5,S} {6,S}
2 C u0 p0 c0 {1,S} {3,D} {7,S}
3 N u0 p1 c0 {2,D} {8,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {2,S}
8 H u0 p0 c0 {3,S}

S8A
1  S u0 p1 c0 {2,D} {10,D}
2  S u0 p1 c0 {1,D} {3,D}
3  S u0 p1 c0 {2,D} {4,D}
4  S u0 p1 c0 {3,D} {5,D}
5  S u0 p1 c0 {4,D} {6,D}
6  S u0 p1 c0 {5,D} {7,D}
7  S u0 p1 c0 {6,D} {8,D}
8  S u0 p1 c0 {7,D} {9,D}
9  S u0 p1 c0 {8,D} {10,D}
10 S u0 p1 c0 {1,D} {9,D}




==> Supplementary/RMG_only_rxns_supplementary.dat <==
R1  R2  R3  P1  P2  P3  Type (Reaction Rate-coefficient)
3	3	53	53	53	0	1	100000.00000000001	1.0	-0.6	0.0	
7	7	0	3	4	7	1	1.0000000000000002e+20	1.0	-2.44	502833.12000000005	
3	3	7	53	7	0	1	10000000.000000002	1.0	-1.0	0.0	
4	19	0	3	20	0	1	50000000.00000001	1.0	0.0	0.0	
4	59	0	7	58	0	1	0.8600000000000001	1.0	2.019	28350.784	
4	58	0	3	3	20	1	1.7960000000000003e+17	1.0	-2.473	83374.568	
3	19	0	58	0	0	3	7	31	89.9766	190200.00000000003	1.0	-1.287	-108.78399999999999	31	916.079325	1994000.0000000002	1.0	-1.292	-92.04799999999999	31	9324.838425	21610000.000000004	1.0	-1.306	-150.624	31	94915.78845	51890000.00000001	1.0	-1.147	-1502.056	31	966132.963075	167100000.00000003	1.0	-1.02	-644.336	31	9834119.55855	850000000.0000001	1.0	-0.97	1179.888	31	100100000.00174999	827300000.0000001	1.0	-0.762	1774.0159999999998	
57	59	0	8	60	0	1	170.00000000000003	1.0	1.5	217877.61599999998	
1	46	0	40	4	0	1	4.32	1.0	2.103	14999.64	
40	57	0	8	46	0	1	170.00000000000003	1.0	1.5	217877.61599999998	
46	4	0	40	7	0	1	30000000.000000004	1.0	0.0	0.0	
40	3	0	46	0	0	3	7	31	89.9766	536000.0000000001	1.0	-1.297	-259.408	31	916.079325	6044000.000000001	1.0	-1.313	-221.75199999999998	31	9324.838425	41310000.00000001	1.0	-1.281	-907.928	31	94915.78845	29700000.000000004	1.0	-0.973	-2535.504	31	966132.963075	252400000.00000003	1.0	-0.968	129.704	31	9834119.55855	720600000.0000001	1.0	-0.862	1493.6879999999999	31	100100000.00174999	370300000.00000006	1.0	-0.598	1677.784	
57	60	0	8	21	0	1	0.8200000000000002	1.0	1.87	24484.768	
46	59	0	40	60	0	3	7	31	89.9766	3016000.0000000005	1.0	0.308	569.024	31	916.079325	3018000.0000000005	1.0	0.308	573.2080000000001	31	9324.838425	3043000.0000000005	1.0	0.307	589.944	31	94915.78845	3298000.0000000005	1.0	0.298	761.4879999999999	31	966132.963075	6560000.000000001	1.0	0.214	2280.28	31	9834119.55855	48790000.00000001	1.0	-0.04	8702.720000000001	31	100100000.00174999	2168000.0000000005	1.0	0.25	12367.904	
55	3	3	55	53	0	1	5400000.000000001	1.0	-1.3	0.0	
46	57	0	8	45	0	1	0.06200354000000001	1.0	2.404	63680.48	
46	21	0	45	60	0	1	0.00046900000000000007	1.0	3.02	66299.664	
40	60	0	51	0	0	3	7	31	89.9766	7.345000000000001e+20	1.0	-5.05	12104.312	31	916.079325	1.5940000000000003e+22	1.0	-5.137	16882.440000000002	31	9324.838425	2.117e+23	1.0	-5.171	23112.416	31	94915.78845	1.6930000000000002e+23	1.0	-4.879	28660.399999999998	31	966132.963075	4.3650000000000007e+20	1.0	-3.932	28472.12	31	9834119.55855	1.1630000000000002e+16	1.0	-2.514	20158.512	31	100100000.00174999	4099000000000.0005	1.0	-1.506	7552.12	
57	10	0	8	9	0	1	0.009580000000000002	1.0	2.46	447.688	
8	10	0	55	3	3	1	70000000.00000001	1.0	0.0	0.0	
10	60	0	9	59	0	1	1.6000000000000003	1.0	1.87	31672.88	
10	59	0	57	60	0	1	14000000.000000002	1.0	0.0	0.0	
46	57	0	40	10	0	1	8.825000000000001e-08	1.0	3.81	39999.04	
3	57	0	10	0	0	3	7	31	89.9766	22340000000.000004	1.0	-2.579	2891.144	31	916.079325	222600000000.00003	1.0	-2.576	2912.064	31	9324.838425	1922000000000.0002	1.0	-2.557	3121.264	31	94915.78845	11160000000000.002	1.0	-2.491	4263.495999999999	31	966132.963075	25290000000000.004	1.0	-2.318	6263.448	31	9834119.55855	4586000000000.001	1.0	-1.864	7686.008	31	100100000.00174999	16530000000.000002	1.0	-1.0	5552.168	
46	10	0	40	9	0	1	7871.959000000002	1.0	0.935	26233.679999999997	
45	10	0	46	9	0	1	90.09396000000001	1.0	1.503	26488.904000000002	
46	59	0	51	0	0	3	7	31	89.9766	48910.00000000001	1.0	-1.218	3343.016	31	916.079325	498400.00000000006	1.0	-1.218	3343.016	31	9324.838425	5127000.000000001	1.0	-1.219	3363.936	31	94915.78845	58110000.00000001	1.0	-1.233	3560.584	31	966132.963075	1484000000.0000002	1.0	-1.349	5280.208	31	9834119.55855	295100000000.00006	1.0	-1.742	12296.776	31	100100000.00174999	888600000000.0001	1.0	-1.727	16756.92	
57	45	0	46	10	0	1	3.7000000000000006	1.0	2.297	37697.84	
55	59	0	57	37	0	1	10000000.000000002	1.0	0.0	309616.0	
8	59	0	3	37	0	1	50000000.00000001	1.0	0.0	0.0	
3	69	0	46	21	0	1	6.990000000000001	1.0	1.983	69186.62400000001	
59	69	0	60	51	0	1	0.0032000000000000006	1.0	2.98	-6192.32	
46	51	0	40	69	0	1	3.457696e-08	1.0	4.45	28936.544	
60	69	0	51	21	0	1	0.00031600000000000004	1.0	3.06	1255.2	
10	69	0	9	51	0	1	0.5233929000000002	1.0	2.139	13623.104	
45	51	0	46	69	0	1	0.0019100000000000002	1.0	3.15	43095.200000000004	
3	51	0	69	0	0	3	7	31	89.9766	4.321000000000001e+28	1.0	-7.166	26045.399999999998	31	916.079325	4.7970000000000006e+29	1.0	-7.176	26196.024	31	9324.838425	1.095e+31	1.0	-7.272	27597.664	31	94915.78845	7.943000000000002e+33	1.0	-7.77	35894.536	31	966132.963075	3.792000000000001e+35	1.0	-7.888	48208.048	31	9834119.55855	6.862000000000001e+29	1.0	-5.936	44149.568	31	100100000.00174999	2.5210000000000007e+20	1.0	-3.043	27677.16	
55	37	0	55	3	38	1	3.6000000000000007e+20	1.0	-2.6	522539.76	
57	38	0	8	37	0	1	748.2163000000002	1.0	1.25	56940.056	
46	38	0	40	37	0	1	7461.765000000001	1.0	1.048	10388.872000000001	
45	38	0	46	37	0	1	11.192100000000002	1.0	1.91	8137.88	
38	58	0	19	37	0	1	7461.765000000001	1.0	1.048	10388.872000000001	
3	49	0	46	20	0	1	240000000.00000003	1.0	0.0	28392.624	
1	45	0	3	47	0	1	1400.0000000000002	1.0	1.1	21334.216	
1	46	0	47	0	0	3	7	31	89.9766	1741.0000000000002	1.0	-0.977	-920.48	31	916.079325	17720.000000000004	1.0	-0.977	-920.48	31	9324.838425	180400.00000000003	1.0	-0.977	-920.48	31	94915.78845	1836000.0000000002	1.0	-0.977	-920.48	31	966132.963075	18680000.000000004	1.0	-0.977	-920.48	31	9834119.55855	189100000.00000003	1.0	-0.976	-899.56	31	100100000.00174999	1814000000.0000002	1.0	-0.969	-707.096	
47	10	0	42	9	0	1	45.046980000000005	1.0	1.503	26488.904000000002	
47	57	0	42	10	0	1	4.170000000000001	1.0	2.2	-2510.4	
47	38	0	42	37	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
47	59	0	42	60	0	1	4.170000000000001	1.0	2.2	-2510.4	
47	60	0	42	21	0	1	0.00023825820000000002	1.0	3.075	-384.928	
47	51	0	42	69	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
4	58	0	3	61	0	2	30000000.000000004	1.0	0.0	0.0	-1.7960000000000003e+17	1.0	-2.473	83374.568	
8	61	0	57	20	0	1	7100000.000000001	1.0	0.0	0.0	
10	61	0	9	20	0	1	7100000.000000001	1.0	0.0	0.0	
57	61	0	10	20	0	1	7100000.000000001	1.0	0.0	0.0	
61	51	0	20	69	0	1	107003000.00000001	1.0	-0.197	0.0	
8	47	0	42	57	0	1	0.0044645940000000005	1.0	2.785	-4753.023999999999	
40	4	0	47	0	0	3	7	31	89.9766	1631000.0000000002	1.0	-1.717	987.424	31	916.079325	16600000.000000002	1.0	-1.717	987.424	31	9324.838425	169000000.00000003	1.0	-1.717	987.424	31	94915.78845	1720000000.0000002	1.0	-1.717	987.424	31	966132.963075	17480000000.000004	1.0	-1.717	1004.16	31	9834119.55855	175100000000.00003	1.0	-1.715	1184.072	31	100100000.00174999	1261000000000.0002	1.0	-1.668	2573.16	
52	58	0	20	61	0	2	8.8	1.0	1.75	-4351.360000000001	-52680000000.00001	1.0	-0.723	79023.208	
52	58	0	3	20	20	1	52680000000.00001	1.0	-0.723	79023.208	
1	49	0	40	52	0	1	17300000.000000004	1.0	0.0	28869.600000000002	
8	52	0	12	20	0	1	2000000.0000000002	1.0	0.0	83680.0	
7	20	0	53	52	0	3	7	31	89.9766	0.00037200000000000004	1.0	2.712	248203.24800000002	31	916.079325	0.0008915000000000001	1.0	2.608	249634.176	31	9324.838425	0.033420000000000005	1.0	2.181	256002.224	31	94915.78845	11.030000000000001	1.0	1.515	268537.488	31	966132.963075	99.11000000000001	1.0	1.321	281809.136	31	9834119.55855	0.0026030000000000003	1.0	2.687	283909.50399999996	31	100100000.00174999	5.355000000000001e-14	1.0	5.697	268508.2	
10	38	0	57	37	0	1	4.800000000000001	1.0	2.0	83483.352	
16	10	0	12	9	0	1	0.0005900000000000001	1.0	2.95	-14514.296	
40	16	0	12	46	0	1	450000.00000000006	1.0	0.72	2761.44	
16	59	0	12	60	0	1	450000.00000000006	1.0	0.72	2761.44	
46	16	0	12	45	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
57	16	0	12	10	0	1	1039.2300000000002	1.0	1.36	-1108.76	
16	51	0	12	69	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
8	16	0	12	57	0	1	2418.6770000000006	1.0	1.3	-606.68	
4	61	0	53	52	0	3	7	31	89.9766	17700000.000000004	1.0	-0.175	1125.496	31	916.079325	17700000.000000004	1.0	-0.175	1125.496	31	9324.838425	17700000.000000004	1.0	-0.175	1125.496	31	94915.78845	17760000.000000004	1.0	-0.175	1138.048	31	966132.963075	18360000.000000004	1.0	-0.179	1271.936	31	9834119.55855	22960000.000000004	1.0	-0.201	2435.0879999999997	31	100100000.00174999	3967000.0000000005	1.0	0.038	5786.472	
43	20	0	42	52	0	1	2700000.0000000005	1.0	0.0	202087.19999999998	
38	60	0	37	59	0	1	4.800000000000001	1.0	1.87	31672.88	
3	22	0	3	53	20	3	3	31	4053.0	720.0000000000001	1.0	1.903	49090.872	31	101325.0	51.10000000000001	1.0	2.182	48216.416	31	1013250.0	1160.0000000000002	1.0	1.812	55073.992	
1	22	0	3	4	20	1	2514100000000000.5	1.0	-1.903	94868.016	
4	22	0	3	7	20	3	3	31	4053.0	70300.00000000001	1.0	0.911	36174.864	31	101325.0	72400.00000000001	1.0	0.892	38953.04	31	1013250.0	83700.00000000001	1.0	0.879	41183.112	
22	60	0	3	20	21	1	191550.00000000003	1.0	0.887	101353.216	
7	58	0	3	22	0	1	850.0000000000001	1.0	1.144	-8581.384	
10	22	0	9	61	0	1	90.09396000000001	1.0	1.503	26488.904000000002	
46	61	0	40	22	0	1	0.039742820000000005	1.0	2.421	122118.40800000001	
57	22	0	10	61	0	1	50126.240000000005	1.0	0.285	5773.919999999999	
55	80	0	55	59	0	1	13000000.000000002	1.0	0.0	1799.12	
3	80	0	3	59	0	1	200000000.00000003	1.0	0.0	0.0	
3	80	0	53	58	0	1	30000000.000000004	1.0	0.0	0.0	
1	80	0	3	3	20	1	30000000.000000004	1.0	0.0	0.0	
4	80	0	3	22	0	1	30000000.000000004	1.0	0.0	0.0	
7	80	0	7	59	0	1	30000000.000000004	1.0	0.0	0.0	
52	80	0	20	22	0	1	11000000.000000002	1.0	0.0	0.0	
55	80	0	57	37	0	1	3460000000000.0005	1.0	-1.52	277704.63200000004	
12	80	0	4	37	0	1	20000000.000000004	1.0	0.0	0.0	
12	80	0	12	59	0	1	100000000.00000001	1.0	0.0	0.0	
80	0	0	59	0	0	5	10000000.000000002	1.0	0.0	0.0	
53	80	0	21	0	0	3	7	31	89.9766	283000000.00000006	1.0	-2.531	12413.928	31	916.079325	2880000000.0000005	1.0	-2.531	12413.928	31	9324.838425	29300000000.000004	1.0	-2.531	12413.928	31	94915.78845	296900000000.00006	1.0	-2.531	12422.296	31	966132.963075	2886000000000.0005	1.0	-2.525	12480.872000000001	31	9834119.55855	18140000000000.004	1.0	-2.467	12903.456	31	100100000.00174999	4048000000000.0005	1.0	-2.017	13087.552	
3	58	0	80	0	0	3	7	31	89.9766	36940000000.00001	1.0	-2.665	3359.7520000000004	31	916.079325	375700000000.00006	1.0	-2.665	3363.936	31	9324.838425	3795000000000.0005	1.0	-2.664	3384.856	31	94915.78845	36090000000000.01	1.0	-2.656	3573.136	31	966132.963075	262400000000000.03	1.0	-2.615	4627.504000000001	31	9834119.55855	924000000000000.1	1.0	-2.49	6782.264	31	100100000.00174999	373300000000000.06	1.0	-2.119	8874.264	
45	80	0	3	51	0	3	7	31	89.9766	33640.00000000001	1.0	0.6	-1493.6879999999999	31	916.079325	33690.00000000001	1.0	0.6	-1493.6879999999999	31	9324.838425	34160.00000000001	1.0	0.598	-1468.5839999999998	31	94915.78845	39240.00000000001	1.0	0.582	-1230.096	31	966132.963075	129700.00000000001	1.0	0.441	899.56	31	9834119.55855	11920000.000000002	1.0	-0.081	10644.096	31	100100000.00174999	3230000.0000000005	1.0	0.15	20668.960000000003	
45	80	0	46	60	0	3	7	31	89.9766	634800000.0000001	1.0	-0.848	10836.56	31	916.079325	635700000.0000001	1.0	-0.848	10836.56	31	9324.838425	644400000.0000001	1.0	-0.85	10861.664	31	94915.78845	737400000.0000001	1.0	-0.866	11121.072	31	966132.963075	2227000000.0000005	1.0	-0.995	13317.671999999999	31	9834119.55855	38010000000.00001	1.0	-1.31	21802.824	31	100100000.00174999	44910000.00000001	1.0	-0.437	25530.768	
45	80	0	69	0	0	3	7	31	89.9766	1401000000000000.2	1.0	-4.422	14802.991999999998	31	916.079325	1.4280000000000002e+16	1.0	-4.422	14802.991999999998	31	9324.838425	1.4720000000000003e+17	1.0	-4.424	14832.279999999999	31	94915.78845	1.7030000000000003e+18	1.0	-4.439	15091.688	31	966132.963075	4.741000000000001e+19	1.0	-4.556	17271.552	31	9834119.55855	2.431e+21	1.0	-4.724	24643.76	31	100100000.00174999	2.6250000000000005e+18	1.0	-3.586	24940.824	
1	72	0	16	20	0	1	150.00000000000003	1.0	1.57	184146.208	
7	72	0	9	52	0	1	20000000.000000004	1.0	0.0	202924.0	
3	63	0	53	52	0	1	310000000000.00006	1.0	-1.347	2322.1200000000003	
3	63	0	7	20	0	1	6000000000.000001	1.0	-0.525	8891.0	
40	63	0	46	52	0	1	60698500.00000001	1.0	-0.073	0.0	
63	60	0	52	21	0	1	84900000.00000001	1.0	0.0	0.0	
10	63	0	9	52	0	1	74348900.00000001	1.0	-0.1	0.0	
46	63	0	45	52	0	1	74348900.00000001	1.0	-0.1	0.0	
57	63	0	10	52	0	1	60698500.00000001	1.0	-0.073	0.0	
38	63	0	52	37	0	1	12033300.000000002	1.0	0.0	0.0	
63	59	0	52	60	0	1	1210000.0000000002	1.0	0.0	0.0	
63	51	0	52	69	0	1	13361700.000000002	1.0	-0.103	0.0	
42	63	0	47	52	0	1	13361700.000000002	1.0	-0.103	0.0	
12	63	0	16	52	0	1	26448500.000000004	1.0	-0.133	0.0	
8	63	0	57	52	0	1	93.17760000000001	1.0	1.48	0.0	
61	63	0	52	22	0	1	181000000.00000003	1.0	0.0	0.0	
47	61	0	42	22	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
1	61	0	63	0	0	3	7	31	89.9766	0.05928000000000001	1.0	0.248	-1623.392	31	916.079325	0.6034	1.0	0.248	-1623.392	31	9324.838425	6.1400000000000015	1.0	0.248	-1623.392	31	94915.78845	62.30000000000001	1.0	0.248	-1623.392	31	966132.963075	613.6000000000001	1.0	0.252	-1635.944	31	9834119.55855	4542.000000000001	1.0	0.287	-1732.176	31	100100000.00174999	5317.000000000001	1.0	0.515	-2309.568	
9	39	0	10	72	0	1	0.028000000000000004	1.0	2.48	4100.32	
39	39	0	55	20	20	1	18000000.000000004	1.0	0.0	0.0	
3	39	0	72	0	0	3	7	31	89.9766	3.5280000000000004e+22	1.0	-5.469	16183.712	31	916.079325	1.0570000000000002e+23	1.0	-5.322	18053.960000000003	31	9324.838425	9.541000000000002e+22	1.0	-5.034	20422.104	31	94915.78845	1.0580000000000001e+22	1.0	-4.501	22539.208	31	966132.963075	3.337000000000001e+19	1.0	-3.557	22183.568	31	9834119.55855	1165000000000000.2	1.0	-2.11	16618.847999999998	31	100100000.00174999	12760000000.000002	1.0	-0.595	7648.352	
46	39	0	40	72	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
45	39	0	46	72	0	1	11.860310000000002	1.0	1.827	27112.320000000003	
47	39	0	42	72	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
39	63	0	52	72	0	1	26448500.000000004	1.0	-0.133	0.0	
1	38	0	39	0	0	3	7	31	89.9766	67160000000.00001	1.0	-2.678	6292.736	31	916.079325	577700000000.0001	1.0	-2.658	6368.048	31	9324.838425	3261000000000.0005	1.0	-2.59	7142.088000000001	31	94915.78845	10930000000000.002	1.0	-2.461	9079.279999999999	31	966132.963075	9690000000000.002	1.0	-2.181	11480.896	31	9834119.55855	528100000000.00006	1.0	-1.587	12685.888	31	100100000.00174999	476400000.00000006	1.0	-0.547	9815.664	
1	47	0	43	3	0	3	7	31	89.9766	1.9280000000000004	1.0	1.547	-4058.48	31	916.079325	1.9280000000000004	1.0	1.547	-4058.48	31	9324.838425	1.9280000000000004	1.0	1.547	-4058.48	31	94915.78845	1.9280000000000004	1.0	1.547	-4058.48	31	966132.963075	1.9290000000000003	1.0	1.547	-4058.48	31	9834119.55855	1.9360000000000004	1.0	1.547	-4054.296	31	100100000.00174999	2.0140000000000002	1.0	1.541	-4012.4559999999997	
3	48	0	43	53	0	1	1151.4900000000002	1.0	1.378	0.0	
4	48	0	43	7	0	1	127.13800000000002	1.0	1.573	0.0	
40	48	0	43	46	0	1	60698500.00000001	1.0	-0.073	10497.655999999999	
48	10	0	43	9	0	1	44.64180000000001	1.0	1.57	0.0	
46	48	0	43	45	0	1	0.8478910000000002	1.0	2.071	0.0	
48	38	0	43	37	0	1	1.6000000000000003	1.0	1.87	0.0	
48	59	0	43	60	0	1	1210000.0000000002	1.0	0.0	0.0	
48	60	0	43	21	0	1	1.6000000000000003	1.0	1.87	2568.976	
48	57	0	43	10	0	1	60698500.00000001	1.0	-0.073	5409.911999999999	
48	51	0	43	69	0	1	0.8478910000000002	1.0	2.071	0.0	
42	48	0	43	47	0	1	0.8478910000000002	1.0	2.071	0.0	
12	48	0	43	16	0	1	44.64180000000001	1.0	1.57	6527.04	
48	61	0	43	22	0	1	1.6000000000000003	1.0	1.87	10518.576	
48	39	0	43	72	0	1	44.64180000000001	1.0	1.57	0.0	
58	61	0	20	80	0	1	40000000.00000001	1.0	0.0	0.0	
13	20	0	12	52	0	1	89100000.00000001	1.0	0.0	281164.8	
38	60	0	3	67	0	1	100000000.00000001	1.0	0.0	0.0	
80	21	0	31	0	0	3	7	31	89.9766	8.596000000000002e+28	1.0	-7.969	31995.048000000003	31	916.079325	1.0540000000000001e+30	1.0	-7.991	32338.136	31	9324.838425	4.860000000000001e+31	1.0	-8.168	35258.568	31	94915.78845	2.1460000000000004e+34	1.0	-8.583	46024.0	31	966132.963075	1.7570000000000002e+31	1.0	-7.349	48659.920000000006	31	9834119.55855	1.7800000000000003e+20	1.0	-3.962	29869.576	31	100100000.00174999	50670000000.00001	1.0	-1.124	9916.08	
67	0	0	38	59	0	3	7	31	89.9766	5.4e+25	1.0	-4.657	596801.576	31	916.079325	5.496e+26	1.0	-4.657	596801.576	31	9324.838425	5.588e+27	1.0	-4.657	596801.576	31	94915.78845	5.62e+28	1.0	-4.655	596805.7599999999	31	966132.963075	5.06e+29	1.0	-4.639	596851.7840000001	31	9834119.55855	1.487e+30	1.0	-4.484	596985.672	31	100100000.00174999	5.755e+27	1.0	-3.535	593994.112	
3	23	0	53	63	0	1	0.00023000000000000003	1.0	3.272	20325.872	
1	23	0	4	63	0	1	5.1000000000000006e-05	1.0	3.422	17639.744000000002	
10	23	0	9	63	0	1	15.120620000000002	1.0	1.656	26643.712000000003	
45	63	0	46	23	0	1	0.055188030000000006	1.0	2.254	154795.448	
23	60	0	63	21	0	1	3.500000000000001e-14	1.0	6.21	6815.736	
38	23	0	63	37	0	1	5.075436000000001	1.0	1.809	26802.703999999998	
4	61	0	23	0	0	3	7	31	89.9766	1315000000000.0002	1.0	-3.246	11752.856000000002	31	916.079325	13390000000000.002	1.0	-3.246	11752.856000000002	31	9324.838425	136300000000000.02	1.0	-3.246	11752.856000000002	31	94915.78845	1391000000000000.2	1.0	-3.246	11765.408	31	966132.963075	1.4500000000000002e+16	1.0	-3.249	11890.928	31	9834119.55855	1.6880000000000003e+17	1.0	-3.261	12962.032	31	100100000.00174999	1.8120000000000003e+17	1.0	-2.967	15639.792	
4	61	0	3	63	0	3	7	31	89.9766	7320000.000000001	1.0	-1.053	-5213.264	31	916.079325	7320000.000000001	1.0	-1.053	-5213.264	31	9324.838425	7325000.000000001	1.0	-1.053	-5213.264	31	94915.78845	7369000.000000001	1.0	-1.054	-5196.528	31	966132.963075	7829000.000000001	1.0	-1.061	-5045.9039999999995	31	9834119.55855	12990000.000000002	1.0	-1.118	-3669.368	31	100100000.00174999	20840000.000000004	1.0	-1.146	1945.5600000000002	
47	19	0	42	58	0	1	0.0044645940000000005	1.0	2.785	-4753.023999999999	
46	63	0	40	23	0	1	0.027594010000000002	1.0	2.254	154795.448	
61	63	0	20	23	0	1	10000000.000000002	1.0	0.0	0.0	
59	22	0	61	60	0	1	6040.000000000001	1.0	0.0	0.0	
16	63	0	12	23	0	1	5.830000000000001e-07	1.0	3.84	481.16	
47	63	0	42	23	0	1	0.027594010000000002	1.0	2.254	154795.448	
63	22	0	61	23	0	1	181000.00000000003	1.0	0.0	54057.28	
63	63	0	52	23	0	1	181000000.00000003	1.0	0.0	0.0	
48	63	0	43	23	0	1	1.6000000000000003	1.0	1.87	4878.544	
3	63	0	23	0	0	3	7	31	89.9766	5.531000000000001e+20	1.0	-6.744	13171.232	31	916.079325	5.631000000000001e+21	1.0	-6.744	13171.232	31	9324.838425	5.741e+22	1.0	-6.744	13175.416	31	94915.78845	5.9320000000000016e+23	1.0	-6.746	13217.256	31	966132.963075	6.985000000000002e+24	1.0	-6.762	13602.184	31	9834119.55855	1.6660000000000003e+26	1.0	-6.855	16459.856	31	100100000.00174999	6.5670000000000015e+25	1.0	-6.421	20710.8	
4	22	0	3	23	0	3	7	31	89.9766	11.930000000000001	1.0	1.545	18417.968	31	916.079325	11.930000000000001	1.0	1.545	18417.968	31	9324.838425	11.930000000000001	1.0	1.545	18417.968	31	94915.78845	11.980000000000002	1.0	1.545	18426.336	31	966132.963075	12.490000000000002	1.0	1.539	18493.28	31	9834119.55855	18.750000000000004	1.0	1.489	19166.904000000002	31	100100000.00174999	334.40000000000003	1.0	1.13	24087.287999999997	
80	31	0	60	30	0	1	120000000.00000001	1.0	0.0	0.0	
46	31	0	45	30	0	1	0.00026300000000000005	1.0	3.41	42199.824	
47	30	0	42	31	0	1	2.0086300000000005e-05	1.0	3.06	-5037.536	
63	30	0	52	31	0	1	2410000.0000000005	1.0	0.0	0.0	
48	30	0	43	31	0	1	1.6000000000000003	1.0	1.87	3920.4080000000004	
59	60	0	30	0	0	3	7	31	89.9766	22680.000000000004	1.0	-1.199	-5033.352	31	916.079325	230900.00000000003	1.0	-1.199	-5033.352	31	9324.838425	2352000.0000000005	1.0	-1.2	-5029.168	31	94915.78845	24110000.000000004	1.0	-1.2	-5016.616	31	966132.963075	263300000.00000003	1.0	-1.209	-4861.808	31	9834119.55855	5037000000.000001	1.0	-1.282	-3455.984	31	100100000.00174999	436000000000.00006	1.0	-1.524	3535.48	
20	62	0	52	60	0	1	9.500000000000002e+19	1.0	-4.93	37990.72	
40	62	0	46	22	0	1	1500.0000000000002	1.0	1.5	0.0	
10	62	0	9	22	0	1	716.832	1.0	1.243	0.0	
46	62	0	45	22	0	1	97.81800000000001	1.0	1.479	0.0	
38	62	0	37	22	0	1	10830000.000000002	1.0	0.0	0.0	
22	60	0	80	62	0	3	7	31	89.9766	900.4000000000002	1.0	1.207	407642.936	31	916.079325	900.4000000000002	1.0	1.207	407642.936	31	9324.838425	900.4000000000002	1.0	1.207	407642.936	31	94915.78845	901.0000000000001	1.0	1.207	407642.936	31	966132.963075	907.1000000000001	1.0	1.206	407651.304	31	9834119.55855	970.9000000000002	1.0	1.197	407726.616	31	100100000.00174999	1892.0000000000002	1.0	1.11	408488.104	
51	62	0	22	69	0	1	1107.4500000000003	1.0	1.263	0.0	
42	62	0	47	22	0	1	1107.4500000000003	1.0	1.263	2100.368	
39	62	0	72	22	0	1	1107.4500000000003	1.0	1.263	0.0	
57	62	0	10	22	0	1	1500.0000000000002	1.0	1.5	0.0	
63	62	0	22	23	0	1	1107.4500000000003	1.0	1.263	0.0	
80	60	0	3	29	0	1	20000000.000000004	1.0	0.0	0.0	
1	29	0	3	20	60	2	2.3350000000000004e+16	1.0	-2.473	89625.46399999999	3.7110000000000006e+17	1.0	-2.473	112055.888	
4	29	0	22	60	0	3	6	31	1013.25	5.400000000000002e-06	1.0	2.92	-7250.872	31	2533.125	3.2000000000000005e-05	1.0	2.71	-4903.648	31	10132.5	0.0005600000000000001	1.0	2.36	-757.304	31	101325.0	0.18000000000000002	1.0	1.68	8623.224	31	1013250.0	2400.0000000000005	1.0	0.56	25133.287999999997	31	10132500.0	28000000.000000004	1.0	-0.5	47927.72	
8	30	0	57	29	0	1	43000000.00000001	1.0	0.0	0.0	
12	30	0	16	29	0	1	8670000.000000002	1.0	0.0	30267.056	
42	30	0	47	29	0	1	8670000.000000002	1.0	0.0	17305.024	
4	59	0	62	0	0	3	7	31	89.9766	5.407000000000001e-06	1.0	1.024	-9037.44	31	916.079325	5.5030000000000014e-05	1.0	1.024	-9033.256	31	9324.838425	0.0005602000000000002	1.0	1.024	-9033.256	31	94915.78845	0.005704000000000001	1.0	1.024	-9033.256	31	966132.963075	0.05828000000000001	1.0	1.023	-9012.336	31	9834119.55855	0.6148000000000001	1.0	1.019	-8811.503999999999	31	100100000.00174999	7.147000000000001	1.0	1.007	-7209.032	
3	34	0	3	20	60	1	1.2570000000000003e+17	1.0	-2.473	83374.568	
1	34	0	52	60	0	1	160000000.00000003	1.0	0.0	0.0	
40	30	0	46	29	0	1	90300000.00000001	1.0	0.0	807.5120000000001	
10	30	0	9	29	0	1	716.832	1.0	1.243	0.0	
46	30	0	45	29	0	1	97.81800000000001	1.0	1.479	1338.88	
38	30	0	37	29	0	1	10830000.000000002	1.0	0.0	0.0	
37	80	0	3	67	0	3	7	31	89.9766	13420.000000000002	1.0	0.707	3769.784	31	916.079325	14750.000000000002	1.0	0.696	3962.2479999999996	31	9324.838425	33440.00000000001	1.0	0.601	5656.768	31	94915.78845	540500.0000000001	1.0	0.294	13531.056	31	966132.963075	2168.0000000000005	1.0	1.042	19116.696	31	9834119.55855	6.422000000000002e-08	1.0	4.027	4451.776	31	100100000.00174999	1.891e-18	1.0	6.871	-15028.928	
57	30	0	10	29	0	1	90300000.00000001	1.0	0.0	0.0	
51	30	0	69	29	0	1	31595700.000000004	1.0	-0.251	0.0	
61	30	0	22	29	0	1	8670000.000000002	1.0	0.0	0.0	
58	60	0	3	28	0	1	30000000.000000004	1.0	0.0	0.0	
80	29	0	60	28	0	4	5	41	1013.25	17700000000000.004	1.0	-1.95	28396.808	41	10132.5	16800000000000.002	1.0	-1.8	18033.039999999997	41	101325.0	4.1600000000000005e+18	1.0	-3.19	40831.656	41	1013250.0	7.890000000000001e+18	1.0	-3.08	58132.496	41	10132500.0	7.36e+23	1.0	-4.28	99784.216	5	41	1013.25	4300000.000000001	1.0	0.19	-460.24	41	10132.5	226000.00000000003	1.0	0.54	200.832	41	101325.0	4920.000000000001	1.0	1.02	2510.4	41	1013250.0	147.00000000000003	1.0	1.33	5137.952	41	10132500.0	81100.00000000001	1.0	0.55	23041.287999999997	
22	28	0	3	20	29	3	7	31	101.325	23330000000.000004	1.0	-1.269	86261.528	31	1013.25	51920000000.00001	1.0	-1.366	87048.12	31	10132.5	1479000000000.0002	1.0	-1.769	94240.416	31	101325.0	85000000000000.02	1.0	-2.264	99834.424	31	1013250.0	4.3640000000000006e+17	1.0	-3.278	116294.28000000001	31	10132500.0	4.1870000000000005e+18	1.0	-3.418	133122.328	31	101325000.0	208700.00000000003	1.0	0.618	126570.18400000001	
46	29	0	45	28	0	1	1.7800000000000003e-07	1.0	3.31	81299.304	
63	28	0	52	29	0	1	30100000.000000004	1.0	0.0	0.0	
16	28	0	12	29	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
47	28	0	42	29	0	1	0.00037780500000000005	1.0	3.06	-10443.264	
48	28	0	43	29	0	1	1.6000000000000003	1.0	1.87	1138.048	
8	48	0	43	57	0	1	93.17760000000001	1.0	1.48	0.0	
4	80	0	7	58	0	1	2.4000000000000004	1.0	2.0	-2050.16	
19	61	0	20	58	0	1	40000000.00000001	1.0	0.0	0.0	
1	48	0	43	4	0	3	7	31	89.9766	2317.0000000000005	1.0	1.083	301.248	31	916.079325	2317.0000000000005	1.0	1.083	301.248	31	9324.838425	2318.0000000000005	1.0	1.083	301.248	31	94915.78845	2322.0000000000005	1.0	1.083	305.43199999999996	31	966132.963075	2371.0000000000005	1.0	1.08	338.904	31	9834119.55855	2919.0000000000005	1.0	1.055	702.912	31	100100000.00174999	16770.000000000004	1.0	0.842	3836.728	
1	11	0	12	12	0	1	29000000.000000004	1.0	0.0	96863.784	
12	11	0	13	55	0	1	0.5260000000000001	1.0	2.23	193660.624	
11	4	0	12	16	0	1	1.18e-10	1.0	4.33	104763.176	
12	10	0	11	53	0	1	70000000.00000001	1.0	0.0	65688.8	
11	20	0	55	52	0	1	320000.00000000006	1.0	0.0	85060.71999999999	
16	16	0	11	7	0	1	900.0000000000001	1.0	0.0	12970.4	
11	80	0	55	22	0	1	38000000.00000001	1.0	0.0	0.0	
11	19	0	12	38	0	1	4800000.000000001	1.0	0.0	0.0	
8	62	0	57	22	0	1	279.53280000000007	1.0	1.48	0.0	
46	28	0	40	29	0	1	6.681104000000001e-06	1.0	3.434	14087.528	
39	69	0	72	51	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
63	30	0	23	29	0	1	8670000.000000002	1.0	0.0	0.0	
9	80	0	109	0	0	3	7	31	89.9766	1.3260000000000002e+32	1.0	-8.281	39283.575999999994	31	916.079325	8.388e+31	1.0	-7.931	42568.015999999996	31	9324.838425	4.8370000000000006e+29	1.0	-7.024	43521.96799999999	31	94915.78845	5.439e+24	1.0	-5.389	38266.864	31	966132.963075	3.7230000000000006e+17	1.0	-3.187	25903.144	31	9834119.55855	63060000000.00001	1.0	-1.165	12075.024000000001	31	100100000.00174999	7494000.000000001	1.0	-0.008	3481.0879999999997	
46	80	0	45	58	0	1	0.00010248260000000003	1.0	3.356	23865.536	
58	63	0	52	80	0	1	84900000.00000001	1.0	0.0	0.0	
54	20	0	1	52	0	1	4700000.000000001	1.0	0.0	253132.0	
54	60	0	4	22	0	1	190000.00000000003	1.0	0.0	41178.928	
54	59	0	3	3	52	1	2100.0000000000005	1.0	0.993	-1125.496	
54	59	0	1	22	0	1	1.3000000000000003	1.0	2.42	6711.136	
54	80	0	54	59	0	1	31000000.000000004	1.0	0.0	0.0	
54	58	0	1	61	0	2	33000000.000000004	1.0	0.0	0.0	-1.9750000000000003e+17	1.0	-2.473	83374.568	
54	58	0	1	3	20	1	1.9750000000000003e+17	1.0	-2.473	83374.568	
54	28	0	61	22	0	3	8	31	1013.25	2.8000000000000004e+30	1.0	-7.6	52760.24	31	10132.5	5100000000.000001	1.0	-1.28	2146.392	32	32018.7	2.2000000000000003e+30	1.0	-7.57	52258.16	5300000000.000001	1.0	-1.29	2179.864	32	101325.0	3.0000000000000003e+29	1.0	-7.32	49454.880000000005	6800000000.000001	1.0	-1.31	2702.864	32	320187.0	1.6000000000000001e+30	1.0	-7.47	52132.64000000001	11000000000.000002	1.0	-1.36	4460.144	32	1013250.0	5.8000000000000006e+29	1.0	-7.2	56191.119999999995	2800000000.0000005	1.0	-1.18	5978.936000000001	32	3201870.0	350000000000000.06	1.0	-2.57	23338.352000000003	1.1000000000000003e+63	1.0	-19.23	61755.84	32	10132500.0	3.0000000000000003e+27	1.0	-6.28	66944.0	47000.00000000001	1.0	0.19	3476.904	
54	28	0	3	20	22	3	8	32	1013.25	6.500000000000001e+30	1.0	-7.6	52885.76	12000000000.000002	1.0	-1.28	2154.76	32	10132.5	6.300000000000001e+30	1.0	-7.6	52760.24	12000000000.000002	1.0	-1.28	2146.392	32	32018.7	5.1e+30	1.0	-7.57	52258.16	13000000000.000002	1.0	-1.29	2179.864	32	101325.0	7.100000000000001e+29	1.0	-7.32	49454.880000000005	16000000000.000002	1.0	-1.31	2702.864	32	320187.0	3.700000000000001e+30	1.0	-7.47	52132.64000000001	24000000000.000004	1.0	-1.36	4460.144	32	1013250.0	1.3000000000000002e+30	1.0	-7.2	56191.119999999995	6600000000.000001	1.0	-1.18	5978.936000000001	32	3201870.0	830000000000000.1	1.0	-2.57	23338.352000000003	2.7e+63	1.0	-19.23	61755.84	32	10132500.0	7.100000000000001e+27	1.0	-6.28	66944.0	110000.00000000001	1.0	0.19	3476.904	
54	28	0	20	62	0	3	8	32	1013.25	8200000000000.001	1.0	-2.66	13392.984	1300.0000000000002	1.0	0.18	-7183.928000000001	32	10132.5	410000000.00000006	1.0	-1.32	3707.024	600000.0000000001	1.0	-2.93	-40015.776	32	32018.7	430000000.00000006	1.0	-1.33	3769.784	290000.00000000006	1.0	-2.93	-42342.079999999994	32	101325.0	100000.00000000001	1.0	-0.33	-3129.632	5800000000000001.0	1.0	-3.54	19966.048000000003	32	320187.0	1900000.0000000002	1.0	-3.0	-37635.079999999994	5000000000.000001	1.0	-1.62	7736.216	32	1013250.0	1.9000000000000005e+18	1.0	-5.63	8.368	93000000000.00002	1.0	-1.96	13907.616	32	3201870.0	1100000000000.0002	1.0	-2.22	21664.752	1.0000000000000001e+66	1.0	-20.69	66358.23999999999	32	10132500.0	5.800000000000001e+26	1.0	-6.45	70333.04	1100.0000000000002	1.0	0.31	4284.416	
54	28	0	52	60	0	3	8	32	1013.25	2.4000000000000004e+29	1.0	-7.76	52843.920000000006	63000000.00000001	1.0	-1.16	1698.7040000000002	32	10132.5	1.7000000000000003e+29	1.0	-7.72	52383.68	62000000.00000001	1.0	-1.16	1677.784	32	32018.7	4.500000000000001e+28	1.0	-7.55	50793.76	61000000.00000001	1.0	-1.16	1661.048	32	101325.0	7.300000000000001e+25	1.0	-6.7	43680.96	53000000.00000001	1.0	-1.14	1870.248	32	320187.0	3.6000000000000005e+29	1.0	-7.75	53680.72	150000000.00000003	1.0	-1.26	4133.792	32	1013250.0	2.1e+29	1.0	-7.53	58785.200000000004	50000000.00000001	1.0	-1.11	5895.256	32	3201870.0	3800000000000.0005	1.0	-2.44	22627.072	1.4e+64	1.0	-20.11	64559.119999999995	32	10132500.0	1.2000000000000002e+26	1.0	-6.32	67738.96	920.0000000000001	1.0	0.25	3577.3199999999997	
54	34	0	4	20	22	3	3	31	10132.5	5.100000000000001e+16	1.0	-3.524	13618.92	31	101325.0	4.900000000000001e+17	1.0	-3.712	24664.679999999997	31	1013250.0	4.800000000000001e+16	1.0	-3.303	35974.03200000001	
54	46	0	1	47	0	1	2.3000000000000003	1.0	1.816	83700.92	
1	11	0	54	55	0	1	1400000.0000000002	1.0	0.0	45229.04	
54	10	0	4	16	0	1	2.9000000000000005e-08	1.0	3.764	76086.04	
13	13	0	54	12	12	1	4510000.000000001	1.0	0.0	115478.40000000001	
54	38	0	12	20	0	1	1400000.0000000002	1.0	0.0	-1744.7279999999998	
54	72	0	16	52	0	1	20000000.000000004	1.0	0.0	246437.6	
54	39	0	12	52	0	1	2000000.0000000002	1.0	0.0	83680.0	
54	59	0	7	20	0	1	2.2000000000000004e+16	1.0	-3.3	11995.528	
54	59	0	53	52	0	1	2600000000000000.5	1.0	-3.3	11995.528	
54	59	0	3	4	20	1	1600000000000000.2	1.0	-3.3	11995.528	
54	80	0	3	4	20	1	70000000.00000001	1.0	0.0	0.0	
80	24	0	60	62	0	1	1.3600000000000002e-10	1.0	4.26	23539.184	
3	20	24	22	62	0	1	2.049e-06	1.0	2.065	115474.216	
62	62	0	22	24	0	1	60000000.00000001	1.0	0.0	0.0	
24	28	0	62	29	0	1	1.0300000000000002	1.0	1.51	111419.92	
7	29	0	80	24	0	3	7	31	89.9766	22500.000000000004	1.0	0.871	440905.73600000003	31	916.079325	22460.000000000004	1.0	0.871	440901.552	31	9324.838425	22070.000000000004	1.0	0.873	440863.896	31	94915.78845	17930.000000000004	1.0	0.894	440449.68	31	966132.963075	1877.0000000000002	1.0	1.146	436897.46400000004	31	9834119.55855	0.06897000000000002	1.0	2.329	423136.288	31	100100000.00174999	9.318000000000001e-09	1.0	4.153	404094.90400000004	
10	24	0	9	62	0	1	0.9200000000000002	1.0	1.94	11652.44	
45	62	0	46	24	0	1	0.041800000000000004	1.0	2.44	4978.96	
3	62	0	7	80	0	3	7	31	89.9766	74.83000000000001	1.0	1.707	-2209.152	31	916.079325	74.81000000000002	1.0	1.707	-2209.152	31	9324.838425	74.63000000000001	1.0	1.707	-2200.784	31	94915.78845	72.85000000000001	1.0	1.711	-2121.288	31	966132.963075	56.75000000000001	1.0	1.747	-1456.032	31	9834119.55855	4.412000000000001	1.0	2.084	539.736	31	100100000.00174999	3.0360000000000004e-05	1.0	3.545	-3263.52	
63	62	0	52	24	0	1	24100000.000000004	1.0	0.0	0.0	
1	107	0	16	10	0	1	30000000.000000004	1.0	0.0	0.0	
1	107	0	12	3	10	1	30000000.000000004	1.0	0.0	0.0	
4	107	0	16	9	0	1	1000000.0000000001	1.0	0.0	62760.0	
57	10	0	107	0	0	3	7	31	89.9766	6.996000000000001e+20	1.0	-5.644	14413.88	31	916.079325	7.655000000000001e+21	1.0	-5.652	14568.688	31	9324.838425	1.3110000000000003e+23	1.0	-5.712	15786.232	31	94915.78845	3.3710000000000005e+24	1.0	-5.812	19530.912	31	966132.963075	2.8700000000000007e+25	1.0	-5.769	25112.368	31	9834119.55855	1.8750000000000003e+24	1.0	-5.137	28806.84	31	100100000.00174999	9.004000000000002e+18	1.0	-3.398	22497.368	
11	9	0	12	107	0	3	7	31	89.9766	1.0050000000000002e-08	1.0	4.262	327008.888	31	916.079325	1.0100000000000001e-08	1.0	4.262	327017.25600000005	31	9324.838425	1.0610000000000002e-08	1.0	4.256	327088.384	31	94915.78845	1.705e-08	1.0	4.199	327803.848	31	966132.963075	4.142000000000001e-07	1.0	3.817	332745.152	31	9834119.55855	0.004934000000000001	1.0	2.707	348887.024	31	100100000.00174999	11.170000000000002	1.0	1.845	369631.296	
12	108	0	16	107	0	1	6.440000000000002e-05	1.0	3.16	127561.792	
57	108	0	10	107	0	1	6.090000000000001e-05	1.0	3.61	24300.672	
3	108	0	10	9	0	1	0.23000000000000004	1.0	1.42	34317.168	
1	108	0	4	107	0	1	150000.00000000003	1.0	0.0	-5313.68	
4	108	0	7	107	0	1	13000000.000000002	1.0	0.0	-1330.512	
10	108	0	9	107	0	1	7.600000000000001e-07	1.0	4.0	16936.832	
107	61	0	108	20	0	1	7100000.000000001	1.0	0.0	0.0	
47	62	0	42	24	0	1	0.16609640000000003	1.0	2.265	1506.24	
48	62	0	43	24	0	1	8.348310000000001e-40	1.0	13.783	0.0	
48	107	0	43	108	0	1	44.64180000000001	1.0	1.57	0.0	
108	0	0	3	107	0	3	7	31	89.9766	1.886e+28	1.0	-5.785	362606.36000000004	31	916.079325	1.928e+29	1.0	-5.786	362623.09599999996	31	9324.838425	2.045e+30	1.0	-5.79	362773.72	31	94915.78845	2.781e+31	1.0	-5.819	364091.68	31	966132.963075	7.565e+31	1.0	-5.626	368233.84	31	9834119.55855	2.462e+26	1.0	-3.779	362150.304	31	100100000.00174999	3.906e+18	1.0	-1.417	347163.216	
61	71	0	3	52	62	1	30000000.000000004	1.0	0.0	0.0	
20	71	0	52	62	0	1	0.16000000000000003	1.0	2.18	75060.96	
71	34	0	52	60	62	1	24000000.000000004	1.0	0.0	0.0	
5	20	0	4	52	0	1	0.16000000000000003	1.0	2.18	75073.512	
54	22	0	5	61	0	2	0.24000000000000005	1.0	2.5	152552.824	-1437000000.0000002	1.0	0.027	235927.392	
54	22	0	3	5	20	1	1437000000.0000002	1.0	0.027	235927.392	
5	61	0	3	4	52	1	30000000.000000004	1.0	0.0	0.0	
54	21	0	5	60	0	1	0.20300000000000004	1.0	2.745	216371.376	
5	60	0	4	62	0	1	1000000.0000000001	1.0	0.269	2878.5919999999996	
5	62	0	54	24	0	1	140000.00000000003	1.0	0.0	0.0	
5	29	0	54	30	0	3	4	31	1333.437	2800000.0000000005	1.0	-0.447	52965.256	31	99999.66900000001	340.70000000000005	1.0	0.818	50584.56	31	999999.7297499999	950400000.0000001	1.0	-1.012	69379.088	31	9999997.2975	2.5530000000000004e+16	1.0	-3.074	94704.84000000001	
54	29	0	5	28	0	1	71000000.00000001	1.0	0.0	251081.84	
5	63	0	54	23	0	1	400000.00000000006	1.0	0.0	0.0	
42	5	0	43	4	0	1	0.0037000000000000006	1.0	2.42	32049.440000000002	
11	4	0	55	5	0	1	1.2900000000000001e-08	1.0	4.72	152987.96	
5	10	0	16	7	0	1	2500000.0000000005	1.0	0.0	0.0	
54	16	0	12	5	0	1	20000000.000000004	1.0	0.0	66944.0	
5	107	0	54	108	0	1	0.9200000000000002	1.0	1.94	8895.184	
4	71	0	5	62	0	1	400000.00000000006	1.0	0.6	0.0	
1	4	0	5	0	0	3	7	31	89.9766	342800000.00000006	1.0	-2.573	18522.568	31	916.079325	3489000000.0000005	1.0	-2.573	18522.568	31	9324.838425	35510000000.00001	1.0	-2.573	18522.568	31	94915.78845	361200000000.00006	1.0	-2.573	18522.568	31	966132.963075	3642000000000.0005	1.0	-2.572	18518.384000000002	31	9834119.55855	33780000000000.004	1.0	-2.56	18484.912	31	100100000.00174999	140600000000000.02	1.0	-2.448	18137.64	
46	5	0	54	45	0	1	1.5925820000000002	1.0	1.678	8506.072	
5	59	0	54	60	0	1	129.80780000000001	1.0	0.805	5732.080000000001	
5	57	0	54	10	0	1	9062.569000000001	1.0	0.69	24790.2	
5	51	0	54	69	0	1	3.457696e-08	1.0	4.45	28936.544	
42	5	0	54	47	0	1	49497.47000000001	1.0	0.0	-6849.208	
6	20	0	4	63	0	1	0.036000000000000004	1.0	2.5	119913.44	
5	63	0	6	52	0	1	40000000.00000001	1.0	0.0	0.0	
5	22	0	3	6	20	1	245430000.00000003	1.0	0.027	126022.08	
5	62	0	6	22	0	1	300000.00000000006	1.0	0.0	0.0	
5	23	0	6	63	0	1	4.7000000000000005e-07	1.0	3.975	70236.80799999999	
5	9	0	6	10	0	1	300000.00000000006	1.0	0.0	92048.0	
5	72	0	6	39	0	1	300000.00000000006	1.0	0.0	92048.0	
108	60	0	107	21	0	1	13.200000000000003	1.0	1.87	22300.72	
3	5	0	6	0	0	3	7	31	89.9766	45700.00000000001	1.0	-1.614	10070.888	31	916.079325	465200.00000000006	1.0	-1.614	10070.888	31	9324.838425	4735000.000000001	1.0	-1.614	10070.888	31	94915.78845	48200000.00000001	1.0	-1.614	10070.888	31	966132.963075	490600000.00000006	1.0	-1.614	10070.888	31	9834119.55855	4998000000.000001	1.0	-1.614	10079.256	31	100100000.00174999	51190000000.00001	1.0	-1.614	10158.752	
80	21	0	3	30	0	3	7	31	89.9766	0.020970000000000003	1.0	2.279	-3012.48	31	916.079325	0.023040000000000005	1.0	2.268	-2870.224	31	9324.838425	0.05596000000000001	1.0	2.162	-1506.24	31	94915.78845	13.760000000000002	1.0	1.506	7342.919999999999	31	966132.963075	560300.0000000001	1.0	0.278	28840.311999999998	31	9834119.55855	659.2000000000002	1.0	1.221	37040.952	31	100100000.00174999	2.0010000000000004e-11	1.0	5.079	16150.24	
9	29	0	80	109	0	3	7	31	89.9766	1.3770000000000001e+88	1.0	-24.201	556848.56	31	916.079325	1.3730000000000003e+88	1.0	-24.2	556844.376	31	9324.838425	1.3350000000000002e+88	1.0	-24.197	556815.088	31	94915.78845	1.0080000000000002e+88	1.0	-24.162	556518.024	31	966132.963075	8.693000000000002e+86	1.0	-23.859	553907.208	31	9834119.55855	1.3880000000000001e+81	1.0	-22.209	539756.9199999999	31	100100000.00174999	1.7730000000000003e+65	1.0	-17.701	501046.552	
9	29	0	10	30	0	3	7	31	89.9766	1.815e+75	1.0	-19.97	430943.63200000004	31	916.079325	2.0140000000000005e+75	1.0	-19.982	431106.808	31	9324.838425	4.995e+75	1.0	-20.09	432558.656	31	94915.78845	2.4560000000000004e+77	1.0	-20.548	439412.048	31	966132.963075	1.4630000000000002e+78	1.0	-20.712	447872.09599999996	31	9834119.55855	4.558000000000001e+71	1.0	-18.793	440696.53599999996	31	100100000.00174999	6.433000000000001e+55	1.0	-14.254	410190.99199999997	
59	29	0	60	28	0	1	15.120000000000003	1.0	1.91	116398.88	
19	60	0	3	27	0	1	50000000.00000001	1.0	0.0	0.0	
58	59	0	3	27	0	1	40000000.00000001	1.0	0.0	0.0	
58	28	0	59	27	0	1	50000000.00000001	1.0	0.0	0.0	
5	27	0	61	22	0	3	8	32	1013.25	39000000.00000001	1.0	-1.17	57530.0	8.43e-06	1.0	2.56	30886.287999999997	32	10132.5	4.260000000000001e-06	1.0	2.64	30346.552	15600000.000000002	1.0	-1.05	56567.68	32	32018.7	2.5900000000000005e-12	1.0	4.34	18932.600000000002	6900.000000000001	1.0	0.0	49036.48	32	101325.0	3.3300000000000003e+96	1.0	-24.18	579902.4	80.70000000000002	1.0	0.6	45396.4	32	320187.0	5220000000.000001	1.0	-1.75	63513.119999999995	3.540000000000001e-06	1.0	2.69	33576.6	32	1013250.0	7.320000000000001e+29	1.0	-7.77	112842.48	9.840000000000002	1.0	0.91	48994.64000000001	32	3201870.0	1.7800000000000002e+22	1.0	-5.3	105143.92	0.017900000000000003	1.0	1.7	47070.0	32	10132500.0	24700000000.000004	1.0	-1.7	83805.52	4.320000000000001e-12	1.0	4.31	28572.536	
5	27	0	3	20	22	3	8	32	1013.25	91000000.00000001	1.0	-1.17	57530.0	1.97e-05	1.0	2.56	30886.287999999997	32	10132.5	9.940000000000001e-06	1.0	2.64	30346.552	36300000.00000001	1.0	-1.05	56567.68	32	32018.7	6.050000000000001e-12	1.0	4.34	18932.600000000002	16100.000000000002	1.0	0.0	49036.48	32	101325.0	7.770000000000001e+96	1.0	-24.18	579902.4	188.00000000000003	1.0	0.6	45396.4	32	320187.0	12200000000.000002	1.0	-1.75	63513.119999999995	8.26e-06	1.0	2.69	33576.6	32	1013250.0	1.71e+30	1.0	-7.77	112842.48	23.000000000000004	1.0	0.91	48994.64000000001	32	3201870.0	4.140000000000001e+22	1.0	-5.3	105143.92	0.04190000000000001	1.0	1.7	47070.0	32	10132500.0	57700000000.00001	1.0	-1.7	83805.52	1.0100000000000001e-11	1.0	4.31	28572.536	
5	27	0	20	62	0	3	8	32	1013.25	354000.00000000006	1.0	0.0	207149.84	0.028900000000000006	1.0	1.23	41434.152	32	10132.5	278.00000000000006	1.0	0.01	49873.28	9.670000000000002e-13	1.0	4.15	21643.832	32	32018.7	80.60000000000001	1.0	0.18	48743.6	1.8400000000000002e-14	1.0	4.62	18899.128	32	101325.0	8.940000000000002e+63	1.0	-15.85	428860.0	0.5380000000000001	1.0	0.86	44768.799999999996	32	320187.0	5660000.000000001	1.0	-1.25	60960.880000000005	5.370000000000001e-10	1.0	3.42	30200.112	32	1013250.0	3.3000000000000006e+17	1.0	-4.45	88742.64	0.00028600000000000007	1.0	1.84	43764.64000000001	32	3201870.0	2.4300000000000004e+16	1.0	-3.96	94767.59999999999	8.11e-06	1.0	2.3	44183.04	32	10132500.0	1170000000000.0002	1.0	-2.57	93554.23999999999	6.860000000000001e-10	1.0	3.42	39032.536	
5	27	0	52	60	0	3	8	32	1013.25	1.1500000000000001e-13	1.0	4.31	19304.976	201.00000000000003	1.0	0.0	49329.35999999999	32	10132.5	1.1000000000000002e-13	1.0	4.32	19338.448	201.00000000000003	1.0	0.0	49287.52	32	32018.7	1.7500000000000003e+136	1.0	-35.04	789520.7999999999	0.15500000000000003	1.0	0.95	42676.799999999996	32	101325.0	3.960000000000001e+78	1.0	-19.8	501243.2	1.3800000000000003	1.0	0.68	45229.04	32	320187.0	50200000.00000001	1.0	-1.6	62676.32	9.29e-09	1.0	3.0	32045.255999999998	32	1013250.0	8.56e+22	1.0	-6.15	100541.52	0.018600000000000002	1.0	1.26	46986.32	32	3201870.0	1.2800000000000003e+21	1.0	-5.42	106189.92	0.00028900000000000003	1.0	1.79	47028.16	32	10132500.0	1710000000.0000002	1.0	-1.8	85228.08	3.900000000000001e-13	1.0	4.21	30601.776	
54	27	0	61	61	0	1	1008000000000.0001	1.0	-1.601	230998.64	
54	27	0	3	20	61	1	2.6510000000000004e+19	1.0	-3.259	310147.36799999996	
80	27	0	59	27	0	1	40000000.00000001	1.0	0.0	0.0	
12	28	0	16	27	0	1	1000000.0000000001	1.0	0.0	4184.0	
46	28	0	45	27	0	1	65.21200000000002	1.0	1.479	1359.8	
46	62	0	40	24	0	1	1.6161370000000005e-05	1.0	3.282	15882.464	
5	61	0	6	20	0	1	51200000.00000001	1.0	0.0	0.0	
40	28	0	46	27	0	1	21790.200000000004	1.0	1.014	1037.632	
10	28	0	9	27	0	1	477.8880000000001	1.0	1.243	0.0	
46	108	0	45	107	0	1	19.200000000000003	1.0	2.0	-2719.6	
57	28	0	10	27	0	1	21790.200000000004	1.0	1.014	0.0	
38	28	0	37	27	0	1	7220000.000000001	1.0	0.0	0.0	
107	63	0	108	52	0	1	13361700.000000002	1.0	-0.103	0.0	
61	28	0	22	27	0	1	5780000.000000001	1.0	0.0	0.0	
39	28	0	72	27	0	1	29597000.000000004	1.0	-0.312	0.0	
5	16	0	12	6	0	1	2.4000000000000004	1.0	2.0	-4978.96	
69	30	0	51	31	0	1	2.0800000000000004e-05	1.0	3.06	-2928.7999999999997	
47	107	0	42	108	0	1	0.014633250000000002	1.0	2.437	9778.008000000002	
5	48	0	43	6	0	1	8.348310000000001e-40	1.0	13.783	0.0	
62	28	0	24	27	0	1	2.4000000000000004	1.0	2.0	0.0	
71	0	0	5	80	0	3	7	31	89.9766	1.113e+23	1.0	-4.304	446813.544	31	916.079325	1.133e+24	1.0	-4.304	446817.728	31	9324.838425	1.154e+25	1.0	-4.304	446817.728	31	94915.78845	1.176e+26	1.0	-4.304	446826.09599999996	31	966132.963075	1.216e+27	1.0	-4.306	446939.064	31	9834119.55855	1.315e+28	1.0	-4.31	447863.728	31	100100000.00174999	1.525e+28	1.0	-4.036	450181.664	
71	0	0	1	62	0	3	7	31	89.9766	8.019e+40	1.0	-8.961	288449.14400000003	31	916.079325	3.752e+41	1.0	-8.846	293277.48	31	9324.838425	2.326e+41	1.0	-8.482	298432.168	31	94915.78845	2.38e+39	1.0	-7.62	301281.472	31	966132.963075	2.328e+34	1.0	-5.934	297197.888	31	9834119.55855	2.364e+26	1.0	-3.463	283955.528	31	100100000.00174999	4.433e+18	1.0	-1.152	268353.39200000005	
13	108	0	17	107	0	1	2.4100000000000004e-08	1.0	4.14	33250.248	
13	60	0	17	59	0	1	48000000.00000001	1.0	0.0	165686.4	
13	9	0	17	10	0	1	4.910000000000001e-06	1.0	3.41	125017.92	
13	22	0	17	61	0	1	1.0700000000000002e-07	1.0	4.22	83060.768	
5	16	0	4	17	0	1	0.0020000000000000005	1.0	2.36	37572.32	
13	5	0	54	17	0	1	1.9000000000000004e-05	1.0	3.26	20848.872	
1	17	0	13	4	0	1	170.00000000000003	1.0	1.5	8368.0	
13	31	0	17	30	0	1	0.0003200000000000001	1.0	3.19	110876.0	
17	28	0	13	29	0	1	0.8100000000000002	1.0	1.87	20242.192	
46	17	0	13	45	0	1	0.014004520000000003	1.0	2.592	16681.608	
13	47	0	42	17	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
13	16	0	12	17	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
17	62	0	13	24	0	1	0.09261148000000001	1.0	2.197	10079.256	
40	17	0	13	46	0	1	170.00000000000003	1.0	1.5	9874.24	
17	51	0	13	69	0	1	3.457696e-08	1.0	4.45	28936.544	
13	48	0	43	17	0	1	44.64180000000001	1.0	1.57	0.0	
17	63	0	13	23	0	1	0.027594010000000002	1.0	2.254	154795.448	
13	3	0	17	0	0	3	7	31	89.9766	1.2920000000000003e+18	1.0	-4.691	7347.104	31	916.079325	6.400000000000001e+18	1.0	-4.64	8543.728	31	9324.838425	9.742000000000001e+17	1.0	-4.198	6326.208	31	94915.78845	2.5170000000000004e+16	1.0	-3.581	3543.848	31	966132.963075	785100000000000.1	1.0	-3.053	1380.72	31	9834119.55855	137100000000000.02	1.0	-2.802	271.96000000000004	31	100100000.00174999	95380000000000.02	1.0	-2.751	29.288	
20	60	0	1	28	0	3	7	31	89.9766	0.8898000000000001	1.0	1.863	538677.4480000001	31	916.079325	0.8898000000000001	1.0	1.863	538677.4480000001	31	9324.838425	0.8899000000000001	1.0	1.863	538677.4480000001	31	94915.78845	0.8908000000000001	1.0	1.862	538677.4480000001	31	966132.963075	0.8998000000000002	1.0	1.861	538690.0	31	9834119.55855	0.9967000000000001	1.0	1.848	538802.968	31	100100000.00174999	2.7290000000000005	1.0	1.718	539928.4639999999	
61	60	0	53	33	0	3	4	31	5066.25	6.100000000000001	1.0	1.24	-7250.872	31	10132.5	11.000000000000002	1.0	1.18	-5451.7519999999995	31	101325.0	490.00000000000006	1.0	0.75	3522.928	31	1013250.0	160000.00000000003	1.0	0.109	18355.208	
54	28	0	4	33	0	3	8	32	1013.25	0.0008700000000000001	1.0	2.41	25359.224	1.8000000000000002e-07	1.0	3.12	5568.9039999999995	32	10132.5	0.0008900000000000002	1.0	2.41	25430.352000000003	2.1000000000000003e-07	1.0	3.11	5786.472	32	32018.7	0.0009400000000000002	1.0	2.4	25572.608	2.7000000000000006e-07	1.0	3.08	6259.264	32	101325.0	0.0011000000000000003	1.0	2.39	25857.12	5.300000000000001e-07	1.0	3.01	7434.968	32	320187.0	0.0011000000000000003	1.0	2.38	25852.936	1.4000000000000001e-06	1.0	2.9	9309.4	32	1013250.0	0.0014000000000000002	1.0	2.36	25413.615999999998	4.2000000000000006e-07	1.0	2.93	8585.568	32	3201870.0	2.5000000000000004	1.0	1.42	35480.32	1.2000000000000003e-10	1.0	4.21	8547.912	32	10132500.0	17000.000000000004	1.0	0.36	50249.84	1.3e-09	1.0	3.97	14284.176000000001	
1	34	0	4	33	0	1	53000000.00000001	1.0	0.0	0.0	
1	33	0	52	59	0	1	1800000.0000000002	1.0	0.0	5648.400000000001	
80	33	0	20	29	0	1	160000000.00000003	1.0	0.0	0.0	
57	30	0	8	31	0	1	1.2444110000000002e-05	1.0	3.188	58350.064	
40	34	0	46	33	0	1	659.412	1.0	1.422	1707.072	
10	34	0	9	33	0	1	659.412	1.0	1.422	0.0	
46	34	0	45	33	0	1	659.412	1.0	1.422	0.0	
61	69	0	22	51	0	1	0.006081211000000001	1.0	2.775	761.4879999999999	
69	28	0	51	29	0	1	0.00041700000000000005	1.0	3.06	-8786.4	
62	69	0	51	24	0	1	1.3200000000000003	1.0	2.09	-1966.4799999999998	
57	34	0	10	33	0	1	659.412	1.0	1.422	0.0	
38	34	0	37	33	0	1	659.412	1.0	1.422	0.0	
51	28	0	69	27	0	1	21063800.000000004	1.0	-0.251	0.0	
51	34	0	69	33	0	1	659.412	1.0	1.422	1029.264	
42	28	0	47	27	0	1	5780000.000000001	1.0	0.0	17401.255999999998	
61	34	0	22	33	0	1	659.412	1.0	1.422	723.832	
39	34	0	72	33	0	1	659.412	1.0	1.422	0.0	
34	30	0	33	31	0	1	659.412	1.0	1.422	0.0	
63	28	0	23	27	0	1	5780000.000000001	1.0	0.0	0.0	
63	34	0	23	33	0	1	659.412	1.0	1.422	0.0	
28	34	0	33	29	0	1	659.412	1.0	1.422	0.0	
62	34	0	24	33	0	1	659.412	1.0	1.422	0.0	
60	33	0	80	34	0	3	7	31	89.9766	55850000.00000001	1.0	-0.098	321393.95999999996	31	916.079325	55880000.00000001	1.0	-0.098	321393.95999999996	31	9324.838425	56160000.00000001	1.0	-0.099	321406.512	31	94915.78845	59120000.00000001	1.0	-0.105	321494.376	31	966132.963075	97440000.00000001	1.0	-0.164	322373.016	31	9834119.55855	3150000000.0000005	1.0	-0.574	328883.32	31	100100000.00174999	119700000000.00002	1.0	-0.97	342761.648	
33	0	0	1	27	0	3	7	31	89.9766	8.043e+25	1.0	-5.304	567467.5519999999	31	916.079325	8.187e+26	1.0	-5.304	567467.5519999999	31	9324.838425	8.339e+27	1.0	-5.304	567475.9199999999	31	94915.78845	8.539e+28	1.0	-5.305	567563.7840000001	31	966132.963075	8.624e+29	1.0	-5.303	568300.168	31	9834119.55855	1.642e+30	1.0	-5.105	570413.088	31	100100000.00174999	1.537e+27	1.0	-4.047	567521.944	
40	58	0	46	19	0	1	90603.97000000002	1.0	0.831	54864.792	
46	58	0	40	80	0	1	6400000.000000001	1.0	0.1	88951.84000000001	
46	5	0	40	6	0	1	0.005161431	1.0	2.522	32882.056	
57	61	0	8	22	0	1	1.7267750000000004	1.0	1.937	112804.824	
19	63	0	52	58	0	1	1210000.0000000002	1.0	0.0	0.0	
46	6	0	5	45	0	1	6.874681000000001e-07	1.0	3.871	38040.928	
47	5	0	42	6	0	1	0.16609640000000003	1.0	2.265	1506.24	
4	59	0	1	60	0	3	7	31	89.9766	8.277000000000002e-14	1.0	4.973	-13560.344000000001	31	916.079325	8.277000000000002e-14	1.0	4.973	-13560.344000000001	31	9324.838425	8.277000000000002e-14	1.0	4.973	-13560.344000000001	31	94915.78845	8.283000000000001e-14	1.0	4.973	-13560.344000000001	31	966132.963075	8.341000000000002e-14	1.0	4.972	-13535.24	31	9834119.55855	8.923000000000001e-14	1.0	4.964	-13309.304	31	100100000.00174999	1.3930000000000002e-13	1.0	4.916	-11418.136	
1	69	0	4	51	0	1	0.0032000000000000006	1.0	2.98	-6192.32	
13	107	0	17	106	0	1	51.20000000000001	1.0	-0.2	-11447.424	
57	10	0	3	106	0	5	426.00000000000006	1.0	-0.272	-326.352	
10	10	0	53	106	0	5	0.00017400000000000003	1.0	1.02	49304.256	
53	106	0	55	53	53	1	3.2200000000000006	1.0	1.8	89537.59999999999	
107	0	0	3	106	0	7	3.840000000000001e+34	1.0	-6.88	227873.192	127500000000.0	1.0	0.819	201103.96	0.842	28.0	7300.0	80000.0	
3	107	0	53	106	0	1	0.007476000000000001	1.0	2.796	19597.856	
107	60	0	106	21	0	1	1.3950000000000002e-05	1.0	3.29	2117.104	
10	107	0	106	9	0	1	6.075000000000001e-07	1.0	3.574	4995.696	
1	108	0	7	106	0	1	290000.00000000006	1.0	0.0	-5313.68	
1	107	0	4	106	0	1	170.00000000000003	1.0	1.5	-2702.864	
4	107	0	7	106	0	1	1.2000000000000002	1.0	2.0	-4987.3279999999995	
5	107	0	6	106	0	1	0.014000000000000002	1.0	2.69	-6694.400000000001	
57	107	0	10	106	0	1	20000000.000000004	1.0	0.0	0.0	
1	106	0	12	10	0	1	10000000.000000002	1.0	0.0	0.0	
12	106	0	11	10	0	1	4000000.0000000005	1.0	0.0	49881.648	
106	0	0	57	57	0	3	7	31	89.9766	2.777e+27	1.0	-4.864	539865.704	31	916.079325	2.826e+28	1.0	-4.864	539865.704	31	9324.838425	2.866e+29	1.0	-4.864	539878.2559999999	31	94915.78845	2.812e+30	1.0	-4.859	539991.224	31	966132.963075	1.789e+31	1.0	-4.799	540794.5519999999	31	9834119.55855	2.39e+30	1.0	-4.273	541560.224	31	100100000.00174999	1.594e+26	1.0	-2.877	536610.5519999999	
108	0	0	53	106	0	3	7	31	89.9766	4.305e+38	1.0	-8.441	256173.76799999998	31	916.079325	5.239e+38	1.0	-8.149	261148.544	31	9324.838425	2.181e+36	1.0	-7.169	263165.232	31	94915.78845	1.342e+30	1.0	-5.15	255851.6	31	966132.963075	6.649e+21	1.0	-2.627	240471.216	31	9834119.55855	7314000000000000.0	1.0	-0.859	227864.824	31	100100000.00174999	32400000000000.0	1.0	-0.167	222626.456	
19	59	0	3	64	0	1	50000000.00000001	1.0	0.0	0.0	
54	64	0	3	20	20	1	47000000.00000001	1.0	-0.16	0.0	
12	64	0	38	61	0	1	14000000.000000002	1.0	0.0	2384.8799999999997	
46	64	0	40	27	0	1	1460109.0000000002	1.0	0.0	2401.616	
45	64	0	46	27	0	1	156.56100000000004	1.0	1.386	4142.16	
47	64	0	42	27	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
63	64	0	52	27	0	1	12033300.000000002	1.0	0.0	0.0	
48	64	0	43	27	0	1	1.6000000000000003	1.0	1.87	0.0	
16	64	0	12	27	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
22	64	0	61	27	0	1	0.00047664770000000004	1.0	3.05	5322.048	
64	34	0	27	33	0	1	659.412	1.0	1.422	0.0	
4	64	0	3	32	0	1	20000000.000000004	1.0	0.0	0.0	
3	33	0	53	32	0	1	30.000000000000004	1.0	2.0	41840.0	
4	33	0	7	32	0	1	10.000000000000002	1.0	2.0	12552.0	
3	32	0	20	80	0	1	150000000.00000003	1.0	0.0	0.0	
1	32	0	3	20	20	1	100000000.00000001	1.0	0.0	0.0	
4	32	0	1	33	0	1	1.2650000000000001	1.0	1.99	47195.52	
4	32	0	20	22	0	3	2	31	101325.0	1187000000000000.2	1.0	-2.459	10577.152	31	10132500.0	110.00000000000001	1.0	0.11	217.56799999999998	
4	32	0	52	59	0	4	3	42	10132.5	1698000000.0000002	1.0	-1.19	-2179.864	-740700000000.0001	1.0	-1.92	7054.224	42	101325.0	7.292000000000001e+21	1.0	-5.023	10326.112	1116000000000000.1	1.0	-2.28	70960.64	42	1013250.0	5974000000.000001	1.0	-0.64	1518.792	-25770000000000.004	1.0	-1.64	14807.176000000001	4	41	1013.25	10180000000000.002	1.0	-2.08	184.09599999999998	41	10132.5	13970000000000.002	1.0	-2.12	368.19199999999995	41	101325.0	71060000000000.02	1.0	-2.3	3447.616	41	1013250.0	178900000000000.03	1.0	-2.34	10129.464	
54	32	0	3	20	52	1	4900000.000000001	1.0	-0.142	4811.599999999999	
54	32	0	4	20	20	1	160000.00000000003	1.0	-0.02	4267.68	
54	32	0	1	20	61	2	0.00022000000000000003	1.0	2.69	14811.36	-1317000.0000000002	1.0	0.217	98185.928	
59	32	0	20	28	0	1	30000000.000000004	1.0	0.0	0.0	
58	32	0	20	27	0	1	50000000.00000001	1.0	0.0	0.0	
32	32	0	20	20	27	1	10000000.000000002	1.0	0.0	0.0	
39	27	0	37	32	0	1	1400000.0000000002	1.0	0.0	7593.96	
8	32	0	20	37	0	1	50000000.00000001	1.0	0.0	0.0	
4	32	0	61	61	0	1	10000000.000000002	1.0	0.0	0.0	
61	32	0	20	33	0	1	90330000.00000001	1.0	0.0	0.0	
60	33	0	21	32	0	1	1.4260000000000002e-05	1.0	3.317	27656.24	
46	33	0	45	32	0	1	7.550000000000002e-05	1.0	3.37	62525.696	
10	33	0	9	32	0	1	7149.825000000002	1.0	0.97	37635.079999999994	
63	32	0	52	33	0	1	30100000.000000004	1.0	0.0	0.0	
48	32	0	43	33	0	1	1.6000000000000003	1.0	1.87	2112.92	
62	32	0	22	33	0	1	1107.4500000000003	1.0	1.263	0.0	
32	30	0	33	29	0	1	456000000.00000006	1.0	-0.7	0.0	
32	28	0	27	33	0	1	29597000.000000004	1.0	-0.312	0.0	
3	32	0	33	0	0	3	7	31	89.9766	1.3420000000000002e+29	1.0	-7.395	23685.624	31	916.079325	3.2200000000000006e+29	1.0	-7.223	26693.92	31	9324.838425	2.02e+29	1.0	-6.895	30250.320000000003	31	94915.78845	9.623000000000002e+27	1.0	-6.271	32597.544	31	966132.963075	7.923000000000001e+24	1.0	-5.19	30861.184	31	9834119.55855	2.8750000000000007e+20	1.0	-3.791	24200.255999999998	31	100100000.00174999	4.992000000000001e+16	1.0	-2.637	17610.456	
46	32	0	40	33	0	1	2.0516840000000006e-08	1.0	4.261	82692.576	
16	32	0	12	33	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
42	34	0	47	33	0	1	659.412	1.0	1.422	23091.496	
13	63	0	17	52	0	1	13361700.000000002	1.0	-0.103	0.0	
32	0	0	1	64	0	3	7	31	89.9766	6.807e+16	1.0	-2.404	649348.432	31	916.079325	6.929e+17	1.0	-2.404	649348.432	31	9324.838425	7.054e+18	1.0	-2.404	649352.616	31	94915.78845	7.19e+19	1.0	-2.404	649373.5360000001	31	966132.963075	7.391e+20	1.0	-2.404	649591.104	31	9834119.55855	5.886e+21	1.0	-2.368	651072.2400000001	31	100100000.00174999	1.203e+20	1.0	-1.608	650842.12	
4	29	0	3	35	0	3	6	31	1013.25	2.4000000000000004e-13	1.0	5.3	-8581.384	31	2533.125	8.700000000000001e-11	1.0	4.57	-2585.712	31	10132.5	4.000000000000001e-07	1.0	3.54	7874.288	31	101325.0	2.4000000000000003e-08	1.0	3.91	7209.032	31	1013250.0	830.0000000000001	1.0	1.01	43961.288	31	10132500.0	6800.000000000001	1.0	0.81	58019.528000000006	
54	35	0	5	34	0	1	0.12000000000000002	1.0	2.5	157125.93600000002	
62	35	0	24	34	0	1	100000.00000000001	1.0	0.0	12472.503999999999	
22	60	0	3	35	0	3	7	31	89.9766	1.6980000000000003e-05	1.0	3.175	38777.312000000005	31	916.079325	1.7010000000000005e-05	1.0	3.175	38777.312000000005	31	9324.838425	1.7320000000000004e-05	1.0	3.172	38810.784	31	94915.78845	2.0760000000000005e-05	1.0	3.151	39099.48	31	966132.963075	9.098000000000001e-05	1.0	2.974	41538.752	31	9834119.55855	0.027810000000000005	1.0	2.295	52028.04	31	100100000.00174999	5.669000000000001	1.0	1.668	67341.48	
46	35	0	45	34	0	1	0.011900000000000003	1.0	2.9	753.12	
38	35	0	37	34	0	1	2.0000000000000004	1.0	1.8	-5439.2	
34	0	0	61	59	0	3	7	31	89.9766	3.907e-06	1.0	4.392	454512.104	31	916.079325	3.977e-05	1.0	4.392	454512.104	31	9324.838425	0.000405	1.0	4.392	454516.288	31	94915.78845	0.004146	1.0	4.391	454520.472	31	966132.963075	0.04467	1.0	4.383	454574.864	31	9834119.55855	0.8029	1.0	4.31	455118.784	31	100100000.00174999	1112.0	1.0	3.671	459788.12799999997	
3	33	0	61	59	0	3	7	31	89.9766	606200000000000.1	1.0	-1.416	271319.848	31	916.079325	606200000000000.1	1.0	-1.416	271319.848	31	9324.838425	606500000000000.1	1.0	-1.416	271319.848	31	94915.78845	608900000000000.1	1.0	-1.417	271324.032	31	966132.963075	634600000000000.1	1.0	-1.422	271361.688	31	9834119.55855	960100000000000.1	1.0	-1.475	271746.616	31	100100000.00174999	3.929e+16	1.0	-1.954	275156.576	
40	107	0	46	106	0	1	31877.200000000004	1.0	0.994	7250.872	
46	107	0	45	106	0	1	65.21200000000002	1.0	1.479	5334.599999999999	
47	32	0	42	33	0	1	0.00022791280000000004	1.0	3.06	-8242.48	
3	34	0	35	0	0	3	7	31	89.9766	1.5320000000000004e+38	1.0	-11.258	38095.32	31	916.079325	1.0580000000000001e+39	1.0	-11.209	38049.295999999995	31	9324.838425	1.7510000000000004e+39	1.0	-10.979	38287.784	31	94915.78845	1.6360000000000002e+38	1.0	-10.39	39225.0	31	966132.963075	1.0250000000000003e+35	1.0	-9.199	37865.200000000004	31	9834119.55855	7.942e+28	1.0	-7.231	29710.584	31	100100000.00174999	2.3410000000000003e+21	1.0	-4.941	15790.416	
1	48	0	68	0	0	3	7	31	89.9766	5.184000000000001e-09	1.0	2.241	-22346.744000000002	31	916.079325	5.277000000000001e-08	1.0	2.241	-22346.744000000002	31	9324.838425	5.373000000000001e-07	1.0	2.241	-22346.744000000002	31	94915.78845	5.480000000000002e-06	1.0	2.241	-22346.744000000002	31	966132.963075	5.698000000000001e-05	1.0	2.239	-22309.088	31	9834119.55855	0.0007166000000000002	1.0	2.213	-21940.896	31	100100000.00174999	0.04322000000000001	1.0	1.996	-18777.792	
107	38	0	106	37	0	1	7220000.000000001	1.0	0.0	0.0	
63	34	0	52	35	0	1	181000000.00000003	1.0	0.0	0.0	
3	67	0	37	59	0	3	7	31	89.9766	42620.00000000001	1.0	-0.953	53605.407999999996	31	916.079325	42670.00000000001	1.0	-0.953	53609.592000000004	31	9324.838425	43100.00000000001	1.0	-0.954	53626.328	31	94915.78845	47620.00000000001	1.0	-0.966	53797.872	31	966132.963075	109100.00000000001	1.0	-1.063	55253.903999999995	31	9834119.55855	1208000.0000000002	1.0	-1.34	60299.808000000005	31	100100000.00174999	363000.00000000006	1.0	-1.178	61161.712	
47	58	0	42	80	0	1	0.0044645940000000005	1.0	2.785	-4753.023999999999	
1	48	0	44	3	0	3	7	31	89.9766	8.775000000000002e-06	1.0	2.867	-7836.632	31	916.079325	8.775000000000002e-06	1.0	2.867	-7836.632	31	9324.838425	8.777e-06	1.0	2.867	-7836.632	31	94915.78845	8.794000000000003e-06	1.0	2.867	-7832.448	31	966132.963075	8.974000000000003e-06	1.0	2.865	-7794.792	31	9834119.55855	1.0980000000000002e-05	1.0	2.84	-7439.152	31	100100000.00174999	6.045000000000001e-05	1.0	2.633	-4363.911999999999	
68	0	0	44	3	0	3	7	31	89.9766	178.5	1.0	0.937	206815.12	31	916.079325	1817.0	1.0	0.937	206815.12	31	9324.838425	18520.0	1.0	0.936	206815.12	31	94915.78845	191300.0	1.0	0.935	206840.224	31	966132.963075	2256000.0	1.0	0.917	207103.81600000002	31	9834119.55855	84570000.0	1.0	0.761	209446.856	31	100100000.00174999	134600000000.0	1.0	0.157	220245.76	
8	60	0	3	131	0	1	71000000.00000001	1.0	0.0	0.0	
8	131	0	55	59	0	1	20000000.000000004	1.0	0.0	0.0	
46	59	0	128	0	0	3	7	31	89.9766	0.23040000000000005	1.0	0.733	-13547.792	31	916.079325	2.3480000000000003	1.0	0.733	-13543.608	31	9324.838425	24.150000000000006	1.0	0.732	-13526.872000000001	31	94915.78845	273.50000000000006	1.0	0.719	-13330.224	31	966132.963075	6921.000000000001	1.0	0.604	-11614.784	31	9834119.55855	1329000.0000000002	1.0	0.215	-4627.504000000001	31	100100000.00174999	3763000.0000000005	1.0	0.239	-255.224	
12	60	0	4	131	0	1	1.5000000000000002e-07	1.0	3.52	16526.8	
128	0	0	51	0	0	3	7	31	89.9766	1.949e+23	1.0	-4.946	103721.36	31	916.079325	3.675e+24	1.0	-5.001	108478.568	31	9324.838425	4.616e+25	1.0	-5.0	114633.232	31	94915.78845	1.821e+26	1.0	-4.85	121725.112	31	966132.963075	4.497e+25	1.0	-4.36	128026.216	31	9834119.55855	3.647e+22	1.0	-3.182	129511.53600000001	31	100100000.00174999	8086000000000000.0	1.0	-1.043	121356.92	
3	128	0	46	60	0	3	7	31	89.9766	70390000000.00002	1.0	-1.125	8844.975999999999	31	916.079325	70860000000.00002	1.0	-1.126	8857.528	31	9324.838425	75860000000.00002	1.0	-1.134	8974.68	31	94915.78845	143000000000.00003	1.0	-1.209	10070.888	31	966132.963075	4651000000000.001	1.0	-1.616	16731.816	31	9834119.55855	107800000000000.02	1.0	-1.938	29275.448	31	100100000.00174999	1924000000.0000002	1.0	-0.531	30413.496	
3	128	0	3	51	0	3	7	31	89.9766	131600.00000000003	1.0	0.804	62.76	31	916.079325	132300.00000000003	1.0	0.804	71.128	31	9324.838425	139100.00000000003	1.0	0.798	150.624	31	94915.78845	225000.00000000003	1.0	0.741	924.664	31	966132.963075	5471000.000000001	1.0	0.362	6305.288	31	9834119.55855	5867000000.000001	1.0	-0.44	21246.352000000003	31	100100000.00174999	779700000.0000001	1.0	-0.103	32220.983999999997	
57	60	0	3	134	0	1	40000000.00000001	1.0	0.0	0.0	
10	60	0	53	134	0	3	3	31	10132.5	210000.00000000003	1.0	-0.1	79893.48	31	101325.0	480000.00000000006	1.0	-0.2	81182.15199999999	31	1013250.0	2900000.0000000005	1.0	-0.4	85797.104	
3	134	0	53	131	0	1	240.00000000000003	1.0	1.5	30635.248	
1	134	0	4	131	0	1	170.00000000000003	1.0	1.5	19371.92	
4	134	0	7	131	0	1	1.2000000000000002	1.0	2.0	-372.376	
60	134	0	131	21	0	1	0.8200000000000002	1.0	1.87	29802.632	
10	134	0	9	131	0	1	0.9200000000000002	1.0	1.94	18581.144	
57	131	0	8	134	0	1	2.3357530000000004	1.0	1.883	64161.64000000001	
3	131	0	134	0	0	3	7	31	89.9766	9.283000000000001e+25	1.0	-6.574	18564.408	31	916.079325	1.5930000000000003e+26	1.0	-6.36	18614.615999999998	31	9324.838425	4.568000000000001e+26	1.0	-6.218	20125.039999999997	31	94915.78845	6.898000000000001e+25	1.0	-5.735	19472.336	31	966132.963075	6.618000000000001e+23	1.0	-4.938	17848.944	31	9834119.55855	2.9750000000000007e+20	1.0	-3.808	13865.776	31	100100000.00174999	2.6010000000000004e+16	1.0	-2.544	7054.224	
59	134	0	131	60	0	1	170.00000000000003	1.0	1.5	85951.912	
46	131	0	40	134	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
46	134	0	45	131	0	1	1.2000000000000002	1.0	2.0	-376.56	
57	134	0	10	131	0	1	20.199010000000005	1.0	1.75	40484.384	
131	0	0	3	37	0	3	3	31	10132.5	1.3e+29	1.0	-6.03	125076.496	31	101325.0	6e+31	1.0	-6.46	134348.24	31	1013250.0	3.5e+29	1.0	-5.46	136176.648	
3	131	0	53	37	0	1	240.00000000000003	1.0	1.5	-3740.496	
1	131	0	4	37	0	1	170.00000000000003	1.0	1.5	-3740.496	
4	131	0	7	37	0	4	3	41	10132.5	210000000000.00003	1.0	-1.68	1330.512	41	101325.0	15000000000000.002	1.0	-2.18	9062.544	41	1013250.0	9500000000000002.0	1.0	-2.91	23568.472	3	41	10132.5	1.2000000000000002	1.0	2.0	-4987.3279999999995	41	101325.0	1.2000000000000002	1.0	2.0	-4987.3279999999995	41	1013250.0	1.2000000000000002	1.0	2.0	-4987.3279999999995	
10	131	0	9	37	0	1	0.9200000000000002	1.0	1.94	-4819.968	
57	131	0	10	37	0	1	170.00000000000003	1.0	1.5	-3740.496	
8	131	0	57	37	0	1	186.35520000000002	1.0	1.48	0.0	
40	131	0	46	37	0	1	21790.200000000004	1.0	1.014	0.0	
131	60	0	37	21	0	1	1.6200000000000003	1.0	1.87	-4644.240000000001	
131	131	0	37	134	0	1	726.6600000000001	1.0	1.265	0.0	
46	131	0	45	37	0	1	65.21200000000002	1.0	1.479	0.0	
3	69	0	53	128	0	1	0.0041600000000000005	1.0	2.925	19861.448	
4	69	0	7	128	0	1	6.500000000000001e-07	1.0	3.18	-17602.088	
1	69	0	4	128	0	1	4.495871000000001	1.0	2.062	28103.928	
59	69	0	60	128	0	1	1087.002	1.0	1.349	40434.176	
131	128	0	37	69	0	1	726.6600000000001	1.0	1.265	0.0	
46	128	0	40	69	0	1	1.4339050000000003e-08	1.0	4.127	65341.528000000006	
128	21	0	60	69	0	1	8.28e-09	1.0	4.34	65270.4	
10	69	0	9	128	0	1	182665.50000000003	1.0	0.647	31108.039999999997	
45	128	0	46	69	0	1	5.900000000000001e-05	1.0	3.06	5020.8	
3	128	0	69	0	0	3	7	31	89.9766	8.779000000000001e+21	1.0	-6.064	21225.432	31	916.079325	9.002e+22	1.0	-6.065	21237.983999999997	31	9324.838425	9.861000000000001e+23	1.0	-6.073	21371.872	31	94915.78845	1.9540000000000006e+25	1.0	-6.151	22614.52	31	966132.963075	4.219000000000001e+27	1.0	-6.502	29421.888	31	9834119.55855	1.7830000000000004e+28	1.0	-6.335	38225.024	31	100100000.00174999	3.0130000000000004e+22	1.0	-4.397	33041.048	
131	51	0	37	69	0	1	726.6600000000001	1.0	1.265	0.0	
128	134	0	131	69	0	1	0.8200000000000002	1.0	1.87	56203.672	
3	134	0	53	146	0	1	0.03679	1.0	2.738	15731.839999999998	
1	134	0	4	146	0	1	220.00000000000003	1.0	1.5	22610.336	
4	134	0	7	146	0	1	2.4000000000000004	1.0	2.0	1912.088	
60	134	0	146	21	0	1	0.5300000000000001	1.0	1.87	40530.407999999996	
10	134	0	9	146	0	1	1.8000000000000003	1.0	1.94	25480.559999999998	
146	0	0	3	37	0	3	3	31	10132.5	7.7e+25	1.0	-5.2	91989.424	31	101325.0	6.1e+28	1.0	-5.69	101549.864	31	1013250.0	6.2e+26	1.0	-4.77	103838.512	
3	146	0	3	131	0	1	20000000.000000004	1.0	0.0	0.0	
3	146	0	53	37	0	1	240.00000000000003	1.0	1.5	-3740.496	
1	146	0	4	37	0	1	170.00000000000003	1.0	1.5	-3740.496	
4	146	0	7	37	0	1	1.2000000000000002	1.0	2.0	-4987.3279999999995	
146	60	0	37	21	0	1	0.8200000000000002	1.0	1.87	-4656.792	
146	0	0	131	0	0	3	7	31	89.9766	1.118e+25	1.0	-4.947	173753.152	31	916.079325	1.508e+26	1.0	-4.978	174640.16	31	9324.838425	2.342e+27	1.0	-5.016	177853.472	31	94915.78845	7.327e+27	1.0	-4.849	182740.38400000002	31	966132.963075	3.045e+26	1.0	-4.158	186112.688	31	9834119.55855	4.76e+21	1.0	-2.537	181953.792	31	100100000.00174999	212800000000000.0	1.0	-0.28	169129.832	
57	146	0	8	134	0	1	75.02616000000002	1.0	1.453	103491.23999999999	
46	146	0	40	134	0	1	738.5878000000001	1.0	1.352	51459.015999999996	
146	134	0	131	134	0	1	1.2000000000000002	1.0	2.0	-376.56	
45	146	0	46	134	0	1	0.008393666000000001	1.0	2.772	5886.888	
146	69	0	128	134	0	1	6.895754e-08	1.0	3.914	20137.592	
3	146	0	134	0	0	3	7	31	89.9766	2.1430000000000003e+17	1.0	-4.448	20346.792	31	916.079325	2.1800000000000005e+18	1.0	-4.448	20346.792	31	9324.838425	2.2090000000000004e+19	1.0	-4.448	20342.608	31	94915.78845	2.1470000000000003e+20	1.0	-4.443	20284.032	31	966132.963075	1.3510000000000003e+21	1.0	-4.391	19706.64	31	9834119.55855	3.8910000000000007e+20	1.0	-3.992	16116.768	31	100100000.00174999	5.7290000000000006e+17	1.0	-3.005	9434.92	
59	146	0	37	60	0	1	10895.100000000002	1.0	1.014	0.0	
59	131	0	37	60	0	1	21790.200000000004	1.0	1.014	0.0	
40	146	0	46	37	0	1	10895.100000000002	1.0	1.014	0.0	
10	146	0	9	37	0	1	238.94400000000005	1.0	1.243	0.0	
46	146	0	45	37	0	1	32.60600000000001	1.0	1.479	0.0	
57	146	0	10	37	0	1	10895.100000000002	1.0	1.014	0.0	
146	131	0	37	134	0	1	14798500.000000002	1.0	-0.312	0.0	
146	146	0	37	134	0	1	363.33000000000004	1.0	1.265	0.0	
146	131	0	37	134	0	1	726.6600000000001	1.0	1.265	0.0	
146	51	0	37	69	0	1	10531900.000000002	1.0	-0.251	0.0	
146	128	0	37	69	0	1	10531900.000000002	1.0	-0.251	0.0	
37	0	0	147	0	0	5	1.6000000000000003e+20	1.0	-3.23	229701.6	
3	147	0	3	37	0	1	78000000.00000001	1.0	0.0	15062.4	
1	147	0	57	20	0	1	4600000.000000001	1.0	0.0	9204.800000000001	
4	147	0	7	38	0	1	0.00030000000000000003	1.0	3.16	44350.4	
38	134	0	37	131	0	1	1.2000000000000002	1.0	2.0	-376.56	
38	69	0	37	128	0	1	1806000.0000000002	1.0	0.0	0.0	
38	146	0	37	37	0	1	3610000.0000000005	1.0	0.0	0.0	
38	131	0	37	37	0	1	7220000.000000001	1.0	0.0	0.0	
38	134	0	37	146	0	1	10.238830000000002	1.0	1.828	57843.799999999996	
3	126	0	40	45	0	1	44100000.00000001	1.0	0.0	26467.983999999997	
40	46	0	126	0	0	3	7	31	89.9766	335500000000.00006	1.0	-2.758	2552.24	31	916.079325	3413000000000.0005	1.0	-2.758	2560.608	31	9324.838425	34540000000000.004	1.0	-2.757	2640.104	31	94915.78845	334300000000000.06	1.0	-2.751	3221.6800000000003	31	966132.963075	2649000000000000.0	1.0	-2.719	4937.12	31	9834119.55855	1.0060000000000002e+16	1.0	-2.601	7464.256	31	100100000.00174999	3674000000000000.5	1.0	-2.215	9786.376	
3	127	0	126	53	0	1	49.900000000000006	1.0	1.933	-5891.071999999999	
3	127	0	46	45	0	1	366.00000000000006	1.0	1.724	1953.928	
46	127	0	126	45	0	1	0.006400000000000001	1.0	2.98	-6192.32	
40	127	0	46	126	0	1	2.8500000000000005	1.0	2.31	5037.536	
40	45	0	127	0	0	7	2400000000.0000005	1.0	-1.612	6999.832	63.80000000000001	1.0	1.28	-1999.952	0.5	726.0	-999999	726.0	
46	46	0	127	0	0	3	7	31	89.9766	2.1300000000000006e+17	1.0	-4.619	12401.376	31	916.079325	2.1510000000000003e+18	1.0	-4.618	12401.376	31	9324.838425	2.0230000000000004e+19	1.0	-4.609	12388.823999999999	31	94915.78845	1.0990000000000002e+20	1.0	-4.536	12376.272	31	966132.963075	1.2620000000000003e+20	1.0	-4.287	13213.072	31	9834119.55855	2.8370000000000004e+19	1.0	-3.882	15116.792	31	100100000.00174999	5.463000000000001e+17	1.0	-3.25	14627.264	
3	126	0	127	0	0	3	7	31	89.9766	1.7430000000000002e+19	1.0	-4.801	24145.864	31	916.079325	1.7740000000000003e+20	1.0	-4.801	24145.864	31	9324.838425	1.8050000000000003e+21	1.0	-4.8	24145.864	31	94915.78845	1.8290000000000004e+22	1.0	-4.8	24150.048000000003	31	966132.963075	1.7850000000000002e+23	1.0	-4.795	24162.600000000002	31	9834119.55855	1.2230000000000003e+24	1.0	-4.745	24283.936	31	100100000.00174999	1.0740000000000002e+24	1.0	-4.443	24882.248	
127	60	0	126	21	0	1	0.0008000000000000001	1.0	3.06	-7112.8	
131	69	0	51	134	0	1	0.18990130000000002	1.0	2.301	13936.904	
127	131	0	126	134	0	1	0.07274147000000002	1.0	2.47	8409.839999999998	
127	10	0	126	9	0	1	0.20048500000000002	1.0	2.308	8100.224	
128	69	0	51	69	0	1	4.2900000000000006e-05	1.0	3.06	2510.4	
127	128	0	126	69	0	1	0.00011920000000000002	1.0	3.06	-11296.800000000001	
146	69	0	51	134	0	1	0.006081211000000001	1.0	2.775	761.4879999999999	
126	69	0	127	51	0	1	0.0005570000000000001	1.0	3.15	67320.56	
127	146	0	126	134	0	1	0.0004461369000000001	1.0	3.113	-10288.456	
127	38	0	126	37	0	1	0.0004461369000000001	1.0	3.113	-10288.456	
126	146	0	127	37	0	1	10531900.000000002	1.0	-0.251	0.0	
126	131	0	127	37	0	1	726.6600000000001	1.0	1.265	0.0	
41	3	0	126	0	0	5	11500000000000.002	1.0	-2.84	6966.360000000001	
46	126	0	41	45	0	1	0.006270000000000001	1.0	3.05	-4623.32	
3	126	0	41	53	0	1	123.00000000000001	1.0	1.653	-4623.32	
40	126	0	41	46	0	1	4.170000000000001	1.0	2.2	-2510.4	
126	126	0	41	127	0	1	9.560000000000002e-06	1.0	3.37	-6995.648	
126	128	0	41	69	0	1	3.575085000000001e-05	1.0	3.06	71.128	
126	51	0	41	69	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
41	146	0	126	37	0	1	21063800.000000004	1.0	-0.251	0.0	
41	131	0	126	37	0	1	1453.3200000000002	1.0	1.265	2012.504	
126	4	0	41	7	0	1	0.0041345010000000005	1.0	2.715	-8581.384	
126	10	0	41	9	0	1	0.014673940000000003	1.0	2.437	9744.536	
126	38	0	41	37	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
126	59	0	41	60	0	1	4.170000000000001	1.0	2.2	-2510.4	
126	60	0	41	21	0	1	3.374721000000001e-05	1.0	3.223	-3690.288	
126	131	0	41	134	0	1	0.005324109000000001	1.0	2.598	10058.336	
126	146	0	41	134	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
42	131	0	47	37	0	1	5780000.000000001	1.0	0.0	8054.2	
47	131	0	42	134	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
47	146	0	42	134	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
42	146	0	47	37	0	1	1.2000000000000002	1.0	2.0	1652.68	
42	126	0	41	47	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
126	47	0	42	127	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
61	131	0	20	134	0	1	7100000.000000001	1.0	0.0	0.0	
61	128	0	20	69	0	1	111393000.00000001	1.0	-0.33	0.0	
41	61	0	126	20	0	1	214006000.00000003	1.0	-0.197	0.0	
126	61	0	127	20	0	1	107003000.00000001	1.0	-0.197	0.0	
153	10	0	8	9	0	1	0.9200000000000002	1.0	1.94	10225.696	
3	153	0	8	53	0	1	30000000.000000004	1.0	0.0	0.0	
1	153	0	12	3	0	1	92000000.00000001	1.0	0.0	0.0	
4	153	0	8	7	0	1	500000.00000000006	1.0	0.5	8368.0	
153	153	0	55	3	3	1	25000000.000000004	1.0	0.0	0.0	
8	153	0	55	3	0	1	30000000.000000004	1.0	0.0	0.0	
12	153	0	55	4	0	1	22000000.000000004	1.0	-0.23	0.0	
1	37	0	153	20	0	1	0.0035000000000000005	1.0	2.64	20836.320000000003	
1	147	0	153	20	0	1	4600000.000000001	1.0	0.0	9204.800000000001	
153	21	0	10	60	0	1	90000000.00000001	1.0	0.0	83680.0	
55	59	0	153	37	0	1	10000000.000000002	1.0	0.0	309616.0	
1	126	0	41	4	0	1	4.170000000000001	1.0	2.2	-2510.4	
8	146	0	57	37	0	1	93.17760000000001	1.0	1.48	0.0	
4	153	0	3	16	0	1	20000000.000000004	1.0	0.0	0.0	
12	131	0	16	37	0	1	5780000.000000001	1.0	0.0	17003.776	
16	131	0	12	134	0	1	0.9200000000000002	1.0	1.94	-4811.599999999999	
16	146	0	12	134	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
16	128	0	12	69	0	1	0.8200000000000002	1.0	1.87	3974.7999999999997	
41	16	0	12	126	0	1	40000000.00000001	1.0	0.0	66525.6	
126	16	0	12	127	0	1	13.000000000000002	1.0	1.88	-3974.7999999999997	
12	146	0	16	37	0	1	1.2000000000000002	1.0	2.0	6322.023999999999	
127	0	0	130	0	0	3	7	31	89.9766	4.632e+22	1.0	-7.36	224450.68000000002	31	916.079325	4.71e+23	1.0	-7.36	224450.68000000002	31	9324.838425	4.745e+24	1.0	-7.358	224442.312	31	94915.78845	4.424e+25	1.0	-7.347	224358.63199999998	31	966132.963075	3.125e+26	1.0	-7.3	224011.36	31	9834119.55855	1.861e+27	1.0	-7.232	223496.728	31	100100000.00174999	1.339e+28	1.0	-7.188	223162.008	
3	126	0	130	0	0	3	7	31	89.9766	16270000000000.002	1.0	-6.36	22016.208	31	916.079325	165700000000000.03	1.0	-6.36	22024.576	31	9324.838425	1700000000000000.2	1.0	-6.361	22087.336	31	94915.78845	1.8070000000000004e+16	1.0	-6.364	22643.808	31	966132.963075	1.0990000000000002e+17	1.0	-6.291	24957.559999999998	31	9834119.55855	1.6690000000000002e+16	1.0	-5.773	27183.448	31	100100000.00174999	1588000000000.0002	1.0	-4.41	22924.136	
130	0	0	40	45	0	3	7	31	89.9766	763400000000000.0	1.0	-2.532	246044.30399999997	31	916.079325	7771000000000000.0	1.0	-2.532	246044.30399999997	31	9324.838425	7.91e+16	1.0	-2.532	246044.30399999997	31	94915.78845	8.057e+17	1.0	-2.532	246052.672	31	966132.963075	8.249e+18	1.0	-2.533	246115.432	31	9834119.55855	8.601e+19	1.0	-2.533	246692.824	31	100100000.00174999	2.456e+20	1.0	-2.366	248939.63199999998	
130	0	0	41	53	0	3	7	31	89.9766	2.068e+21	1.0	-3.904	168539.88799999998	31	916.079325	2.188e+22	1.0	-3.908	168657.04	31	9324.838425	2.934e+23	1.0	-3.938	169598.43999999997	31	94915.78845	4.059e+24	1.0	-3.962	172841.04	31	966132.963075	1.236e+25	1.0	-3.795	177497.832	31	9834119.55855	4.704e+23	1.0	-3.1	180334.584	31	100100000.00174999	4.013e+18	1.0	-1.43	174510.456	
3	130	0	126	53	0	1	1.2729830000000002	1.0	2.33	87.864	
4	130	0	126	7	0	1	7.152342000000001	1.0	2.06	-10167.12	
40	130	0	46	126	0	1	0.5823480000000001	1.0	2.492	9665.04	
130	60	0	126	21	0	1	0.00047651630000000006	1.0	3.075	-384.928	
130	10	0	126	9	0	1	90.09396000000001	1.0	1.503	26488.904000000002	
46	130	0	126	45	0	1	0.00114651	1.0	3.122	7824.080000000001	
130	131	0	126	134	0	1	11.860310000000002	1.0	1.827	27112.320000000003	
130	146	0	126	134	0	1	0.0025110830000000003	1.0	2.902	-1129.68	
130	38	0	126	37	0	1	0.0025110830000000003	1.0	2.902	-1129.68	
130	51	0	126	69	0	1	0.0014907700000000002	1.0	3.15	20664.776	
130	128	0	126	69	0	1	7.150171000000001e-05	1.0	3.06	71.128	
41	130	0	126	126	0	1	0.005022165000000001	1.0	2.902	62446.200000000004	
126	130	0	126	127	0	1	0.00024823700000000006	1.0	3.223	22426.24	
126	57	0	41	10	0	1	4.170000000000001	1.0	2.2	-2510.4	
3	124	0	42	53	0	1	17.900000000000002	1.0	1.94	6652.56	
124	0	0	47	0	0	3	7	31	89.9766	8.325e+19	1.0	-3.626	189627.24800000002	31	916.079325	8.494e+20	1.0	-3.626	189635.61599999998	31	9324.838425	8.842e+21	1.0	-3.629	189719.296	31	94915.78845	1.04e+23	1.0	-3.644	190384.552	31	966132.963075	9.713e+23	1.0	-3.626	192894.95200000002	31	9834119.55855	3.244e+23	1.0	-3.208	195719.152	31	100100000.00174999	5.46e+19	1.0	-1.915	192212.96	
42	3	0	124	0	0	3	7	31	89.9766	8493000000000.001	1.0	-3.268	9627.384	31	916.079325	86460000000000.02	1.0	-3.268	9627.384	31	9324.838425	881000000000000.1	1.0	-3.268	9635.752	31	94915.78845	9060000000000002.0	1.0	-3.269	9748.720000000001	31	966132.963075	9.351000000000002e+16	1.0	-3.267	10681.752	31	9834119.55855	1.5300000000000003e+17	1.0	-3.033	13715.152	31	100100000.00174999	79970000000000.02	1.0	-1.849	14367.856000000002	
40	4	0	124	0	0	3	7	31	89.9766	2356000.0000000005	1.0	-1.603	564.84	31	916.079325	23980000.000000004	1.0	-1.603	564.84	31	9324.838425	244100000.00000003	1.0	-1.603	564.84	31	94915.78845	2484000000.0000005	1.0	-1.603	569.024	31	966132.963075	25280000000.000004	1.0	-1.603	581.576	31	9834119.55855	256300000000.00003	1.0	-1.602	715.464	31	100100000.00174999	2130000000000.0002	1.0	-1.574	1715.4399999999998	
1	124	0	42	4	0	1	294.9082	1.0	1.37	51082.456	
4	124	0	42	7	0	1	58111.44000000001	1.0	0.0	-6388.968	
40	124	0	42	46	0	1	90603.97000000002	1.0	0.831	54864.792	
124	10	0	42	9	0	1	45.046980000000005	1.0	1.503	26488.904000000002	
46	124	0	42	45	0	1	5.124132000000001e-05	1.0	3.356	23865.536	
124	57	0	42	10	0	1	1659.2800000000002	1.0	1.38	56429.608	
124	38	0	42	37	0	1	7461.765000000001	1.0	1.048	10388.872000000001	
42	3	0	124	0	0	3	7	31	89.9766	28470000.000000004	1.0	-1.902	11953.688	31	916.079325	289700000.00000006	1.0	-1.902	11953.688	31	9324.838425	2950000000.0000005	1.0	-1.902	11953.688	31	94915.78845	30050000000.000004	1.0	-1.902	11966.24	31	966132.963075	308700000000.00006	1.0	-1.902	12087.576	31	9834119.55855	3067000000000.0005	1.0	-1.895	13091.736	31	100100000.00174999	1822000000000.0002	1.0	-1.538	15162.816	
124	59	0	42	60	0	1	0.3404229000000001	1.0	1.61	18313.368	
42	131	0	124	37	0	1	2.4000000000000004	1.0	2.0	13079.184	
124	60	0	42	21	0	1	0.00010981330000000002	1.0	3.151	33551.496	
124	131	0	42	134	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
124	146	0	42	134	0	1	53631.80000000001	1.0	0.0	-6619.088000000001	
124	51	0	42	69	0	1	3.457696e-08	1.0	4.45	28936.544	
124	128	0	42	69	0	1	1.4339050000000003e-08	1.0	4.127	65341.528000000006	
42	146	0	124	37	0	1	1.2000000000000002	1.0	2.0	3849.28	
41	124	0	42	126	0	1	251337.10000000003	1.0	0.221	95960.04	
126	124	0	42	127	0	1	0.00012411850000000003	1.0	3.223	22426.24	
1	46	0	124	0	0	3	7	31	89.9766	4604.000000000001	1.0	-1.294	-213.384	31	916.079325	46860.00000000001	1.0	-1.294	-213.384	31	9324.838425	477000.00000000006	1.0	-1.294	-213.384	31	94915.78845	4855000.000000001	1.0	-1.294	-213.384	31	966132.963075	49380000.00000001	1.0	-1.294	-209.20000000000002	31	9834119.55855	498400000.00000006	1.0	-1.293	-167.36	31	100100000.00174999	4598000000.000001	1.0	-1.28	230.12	
8	126	0	41	57	0	1	0.0044645940000000005	1.0	2.785	-4753.023999999999	
8	124	0	42	57	0	1	80000000.00000001	1.0	0.0	105177.392	
1	130	0	126	4	0	1	0.5823480000000001	1.0	2.492	9665.04	
1	127	0	126	4	0	1	0.006400000000000001	1.0	2.98	-6192.32	
42	61	0	124	20	0	1	111393000.00000001	1.0	-0.33	0.0	
57	130	0	126	10	0	1	0.5823480000000001	1.0	2.492	9665.04	
57	127	0	126	10	0	1	0.006400000000000001	1.0	2.98	-6192.32	
1	134	0	57	22	0	1	1.7000000000000002	1.0	2.08	0.0	
1	136	0	55	4	0	1	12000000.000000002	1.0	0.145	-907.928	
1	136	0	12	57	0	1	520000.00000000006	1.0	0.388	-1711.2559999999999	
3	136	0	55	53	0	1	240.00000000000003	1.0	1.5	-3740.496	
4	136	0	55	7	0	2	2.4000000000000004e+16	1.0	-2.88	10225.696	1.2500000000000002	1.0	2.0	-4987.3279999999995	
12	10	0	4	136	0	1	43000.00000000001	1.0	0.294	-3623.344	
57	136	0	55	10	0	1	50000000.00000001	1.0	0.0	0.0	
136	10	0	55	9	0	1	50000000.00000001	1.0	0.0	0.0	
12	136	0	55	16	0	1	50000000.00000001	1.0	0.0	0.0	
153	136	0	55	10	0	1	50000000.00000001	1.0	0.0	0.0	
136	0	0	55	3	0	3	7	31	89.9766	711200.0	1.0	0.181	24468.032	31	916.079325	7239000.0	1.0	0.181	24468.032	31	9324.838425	73690000.0	1.0	0.181	24468.032	31	94915.78845	751000000.0	1.0	0.181	24468.032	31	966132.963075	7740000000.0	1.0	0.179	24480.584	31	9834119.55855	89010000000.0	1.0	0.161	24614.472	31	100100000.00174999	2311000000000.0	1.0	0.022	25706.496	
136	59	0	55	60	0	1	10895.100000000002	1.0	1.014	0.0	
40	136	0	55	46	0	1	10895.100000000002	1.0	1.014	0.0	
136	60	0	55	21	0	1	0.8200000000000002	1.0	1.87	0.0	
8	136	0	55	57	0	1	93.17760000000001	1.0	1.48	0.0	
46	136	0	55	45	0	1	32.60600000000001	1.0	1.479	0.0	
136	131	0	55	134	0	1	363.33000000000004	1.0	1.265	0.0	
136	146	0	55	134	0	1	363.33000000000004	1.0	1.265	0.0	
136	38	0	55	37	0	1	3610000.0000000005	1.0	0.0	0.0	
136	51	0	55	69	0	1	363.33000000000004	1.0	1.265	0.0	
136	128	0	55	69	0	1	363.33000000000004	1.0	1.265	0.0	
41	136	0	55	126	0	1	726.6600000000001	1.0	1.265	0.0	
126	136	0	55	127	0	1	363.33000000000004	1.0	1.265	0.0	
42	136	0	55	47	0	1	1.2000000000000002	1.0	2.0	0.0	
42	136	0	55	124	0	1	1.2000000000000002	1.0	2.0	1033.448	
16	61	0	140	20	0	1	4.9000000000000005e-05	1.0	3.27	7342.919999999999	
140	0	0	3	16	0	5	2.8000000000000005e+18	1.0	-2.83	271604.36000000004	
3	140	0	16	53	0	1	30.000000000000004	1.0	2.0	8368.0	
3	140	0	4	10	0	1	50000000.00000001	1.0	0.0	0.0	
1	140	0	4	16	0	1	30.000000000000004	1.0	2.0	8368.0	
4	140	0	16	7	0	1	100000000.00000001	1.0	0.0	0.0	
10	140	0	16	9	0	1	3000000.0000000005	1.0	0.0	4184.0	
12	140	0	16	16	0	1	0.020000000000000004	1.0	2.0	54392.0	
140	60	0	16	21	0	1	1.6000000000000003	1.0	1.87	12388.823999999999	
40	140	0	46	16	0	1	31877.200000000004	1.0	0.994	20489.048000000003	
46	140	0	16	45	0	1	65.21200000000002	1.0	1.479	16217.184	
140	38	0	16	37	0	1	7220000.000000001	1.0	0.0	0.0	
140	59	0	16	60	0	1	31877.200000000004	1.0	0.994	2004.136	
140	131	0	16	134	0	1	738.3000000000001	1.0	1.263	8020.728	
140	146	0	16	134	0	1	738.3000000000001	1.0	1.263	1363.9840000000002	
42	140	0	47	16	0	1	738.3000000000001	1.0	1.263	52308.368	
136	61	0	55	22	0	1	1.2000000000000002	1.0	2.0	0.0	
61	146	0	37	22	0	1	1.2000000000000002	1.0	2.0	0.0	
61	131	0	37	22	0	1	5780000.000000001	1.0	0.0	0.0	
1	10	0	140	0	0	3	7	31	89.9766	100800000000000.02	1.0	-3.311	13857.408	31	916.079325	1126000000000000.2	1.0	-3.322	14137.736	31	9324.838425	1.8230000000000004e+16	1.0	-3.371	16062.376	31	94915.78845	4.658000000000001e+16	1.0	-3.179	20279.848	31	966132.963075	19010000000000.004	1.0	-1.95	18417.968	31	9834119.55855	28980000.000000004	1.0	-0.142	8669.248	31	100100000.00174999	12200.000000000002	1.0	0.87	1849.328	
45	80	0	3	128	0	3	7	31	89.9766	0.039850000000000003	1.0	1.956	-5012.432	31	916.079325	0.03989000000000001	1.0	1.956	-5012.432	31	9324.838425	0.04037000000000001	1.0	1.954	-4991.512000000001	31	94915.78845	0.04548000000000001	1.0	1.94	-4794.864	31	966132.963075	0.13210000000000002	1.0	1.814	-3008.296	31	9834119.55855	19.070000000000004	1.0	1.231	6347.128	31	100100000.00174999	344.80000000000007	1.0	0.946	20187.8	
37	60	0	80	146	0	3	7	31	89.9766	1.4490000000000002e-06	1.0	3.652	467189.624	31	916.079325	2.1420000000000004e-06	1.0	3.602	467582.92	31	9324.838425	7.528000000000001e-05	1.0	3.15	471130.952	31	94915.78845	28220.000000000004	1.0	0.639	490611.656	31	966132.963075	4.4970000000000007e+23	1.0	-5.033	532146.224	31	9834119.55855	4.817e+40	1.0	-10.252	561116.2400000001	31	100100000.00174999	1.4770000000000002e+38	1.0	-10.002	536472.48	
16	61	0	138	20	0	1	13100000.000000002	1.0	-0.205	15259.047999999999	
140	0	0	138	0	0	5	1.1000000000000002e+23	1.0	-4.0	184096.0	
138	0	0	3	16	0	5	2.0000000000000003e+18	1.0	-2.84	246579.856	
3	138	0	4	10	0	1	40000000.00000001	1.0	0.0	0.0	
3	138	0	16	53	0	1	480.00000000000006	1.0	1.5	1581.552	
1	138	0	4	16	0	2	70000000.00000001	1.0	0.0	0.0	330.00000000000006	1.0	1.5	-1497.8719999999998	
4	138	0	16	7	0	1	2.4000000000000004	1.0	2.0	-4987.3279999999995	
10	138	0	16	9	0	1	1.8000000000000003	1.0	1.94	-4819.968	
40	138	0	46	16	0	1	60698500.00000001	1.0	-0.073	24392.72	
138	60	0	16	21	0	1	1.6000000000000003	1.0	1.87	8786.4	
46	138	0	16	45	0	1	0.8478910000000002	1.0	2.071	0.0	
138	38	0	16	37	0	1	1.6000000000000003	1.0	1.87	840.984	
138	59	0	16	60	0	1	1210000.0000000002	1.0	0.0	1849.328	
138	131	0	16	134	0	1	1.8000000000000003	1.0	1.94	6037.512000000001	
138	146	0	16	134	0	1	1.6000000000000003	1.0	1.87	12652.416	
42	138	0	47	16	0	1	0.8478910000000002	1.0	2.071	0.0	
4	57	0	138	0	0	3	7	31	89.9766	694800000000000.1	1.0	-3.906	7317.816000000001	31	916.079325	7136000000000001.0	1.0	-3.908	7342.919999999999	31	9324.838425	7.893000000000002e+16	1.0	-3.917	7598.144	31	94915.78845	1.1690000000000003e+18	1.0	-3.958	9183.88	31	966132.963075	1.1440000000000002e+19	1.0	-3.945	12786.304	31	9834119.55855	1.025e+19	1.0	-3.645	16853.152	31	100100000.00174999	1.7420000000000004e+16	1.0	-2.628	15811.336	
4	147	0	3	72	0	1	3600000.0000000005	1.0	0.0	-2004.136	
1	146	0	3	72	0	1	70000000.00000001	1.0	0.0	0.0	
1	72	0	153	52	0	1	96.00000000000001	1.0	1.41	35647.68	
3	138	0	3	140	0	3	7	31	89.9766	6.099000000000001e-25	1.0	2.414	1326.328	31	916.079325	6.099000000000001e-25	1.0	2.414	1326.328	31	9324.838425	6.099000000000001e-25	1.0	2.414	1326.328	31	94915.78845	6.099000000000001e-25	1.0	2.414	1326.328	31	966132.963075	6.099000000000001e-25	1.0	2.414	1326.328	31	9834119.55855	6.099000000000001e-25	1.0	2.414	1326.328	31	100100000.00174999	6.099000000000001e-25	1.0	2.414	1326.328	
126	61	0	41	22	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
122	0	0	3	52	0	3	7	31	89.9766	1774000000.0	1.0	-0.894	1640.1280000000002	31	916.079325	17840000000.0	1.0	-0.893	1644.3120000000001	31	9324.838425	160600000000.0	1.0	-0.878	1681.968	31	94915.78845	450900000000.0	1.0	-0.728	1652.68	31	966132.963075	900900000.0	1.0	0.252	-3196.576	31	9834119.55855	262.1	1.0	2.215	-17296.656000000003	31	100100000.00174999	2.263	1.0	2.822	-22028.76	
3	122	0	7	20	0	3	7	31	89.9766	51880000.00000001	1.0	0.013	1870.248	31	916.079325	51880000.00000001	1.0	0.013	1870.248	31	9324.838425	51900000.00000001	1.0	0.013	1870.248	31	94915.78845	52110000.00000001	1.0	0.012	1882.8	31	966132.963075	54280000.00000001	1.0	0.008	1987.3999999999999	31	9834119.55855	77490000.00000001	1.0	-0.032	2987.3759999999997	31	100100000.00174999	143800000.00000003	1.0	-0.083	7845.0	
3	122	0	53	52	0	1	13564.200000000003	1.0	0.47	0.0	
1	122	0	4	52	0	1	9445.080000000002	1.0	0.509	0.0	
4	122	0	7	52	0	1	9445.080000000002	1.0	0.509	0.0	
40	122	0	46	52	0	1	13564.200000000003	1.0	0.47	0.0	
122	60	0	52	21	0	1	13564.200000000003	1.0	0.47	0.0	
10	122	0	9	52	0	1	13564.200000000003	1.0	0.47	0.0	
46	122	0	45	52	0	1	13564.200000000003	1.0	0.47	0.0	
57	122	0	10	52	0	1	13564.200000000003	1.0	0.47	0.0	
38	122	0	52	37	0	1	13564.200000000003	1.0	0.47	0.0	
41	122	0	126	52	0	1	27128.400000000005	1.0	0.47	0.0	
122	59	0	52	60	0	1	13564.200000000003	1.0	0.47	0.0	
122	131	0	52	134	0	1	13564.200000000003	1.0	0.47	0.0	
122	146	0	52	134	0	1	13564.200000000003	1.0	0.47	0.0	
122	51	0	52	69	0	1	13564.200000000003	1.0	0.47	0.0	
122	128	0	52	69	0	1	13564.200000000003	1.0	0.47	0.0	
126	122	0	127	52	0	1	13564.200000000003	1.0	0.47	0.0	
42	122	0	47	52	0	1	13564.200000000003	1.0	0.47	0.0	
12	122	0	16	52	0	1	13564.200000000003	1.0	0.47	0.0	
3	122	0	53	52	0	3	7	31	89.9766	4010000.0000000005	1.0	-0.013	1979.032	31	916.079325	4010000.0000000005	1.0	-0.013	1979.032	31	9324.838425	4011000.0000000005	1.0	-0.013	1979.032	31	94915.78845	4028000.0000000005	1.0	-0.014	1991.5839999999998	31	966132.963075	4195000.000000001	1.0	-0.018	2096.184	31	9834119.55855	5983000.000000001	1.0	-0.058	3096.16	31	100100000.00174999	11000000.000000002	1.0	-0.108	7945.416	
8	122	0	57	52	0	1	13564.200000000003	1.0	0.47	0.0	
42	122	0	124	52	0	1	9445.080000000002	1.0	0.509	0.0	
61	122	0	52	22	0	1	13564.200000000003	1.0	0.47	0.0	
4	60	0	53	115	0	3	6	31	133.34369999999998	1200.0000000000002	1.0	0.83	-9719.432	31	1333.23435	6400.000000000001	1.0	0.633	-7116.984	31	13332.242175	80000.00000000001	1.0	0.34	-2363.9599999999996	31	133322.42175	650000.0000000001	1.0	0.112	3899.4880000000003	31	1333224.2175	210000.00000000003	1.0	0.295	9204.800000000001	31	13332242.175	94.00000000000001	1.0	1.286	10142.016	
115	0	0	53	20	0	1	65600000000000.0	1.0	0.0	206961.56000000003	
115	0	0	22	0	0	1	51500000000000.0	1.0	0.0	134344.056	
3	115	0	3	22	0	1	100000000.00000001	1.0	0.0	0.0	
3	115	0	53	61	0	1	20000000.000000004	1.0	0.0	0.0	
3	115	0	3	53	20	1	10000000.000000002	1.0	0.0	0.0	
1	115	0	3	3	52	1	30000000.000000004	1.0	0.0	0.0	
4	115	0	7	61	0	1	20000000.000000004	1.0	0.0	0.0	
4	115	0	3	7	20	1	10000000.000000002	1.0	0.0	0.0	
115	0	0	53	20	0	3	7	31	89.9766	2.925e+28	1.0	-6.073	159515.0	31	916.079325	2.972e+29	1.0	-6.073	159523.36800000002	31	9324.838425	2.976e+30	1.0	-6.071	159598.68000000002	31	94915.78845	2.485e+31	1.0	-6.045	160293.224	31	966132.963075	1.654e+31	1.0	-5.707	163209.472	31	9834119.55855	9.264e+26	1.0	-4.279	164272.208	31	100100000.00174999	5.049e+16	1.0	-1.226	153611.376	
115	0	0	22	0	0	3	7	31	89.9766	2.339e+29	1.0	-7.68	164071.376	31	916.079325	2.418e+31	1.0	-7.68	164079.744	31	9324.838425	2.456e+33	1.0	-7.677	164150.87199999997	31	94915.78845	2.014e+35	1.0	-7.647	164799.392	31	966132.963075	1.037e+36	1.0	-7.287	167263.76799999998	31	9834119.55855	6.484e+32	1.0	-5.932	166945.784	31	100100000.00174999	1.09e+26	1.0	-3.715	158469.0	
115	0	0	3	61	0	3	7	31	89.9766	3.816e+23	1.0	-4.553	164749.18399999998	31	916.079325	3.884e+24	1.0	-4.553	164749.18399999998	31	9324.838425	3.959e+25	1.0	-4.553	164782.656	31	94915.78845	4.072e+26	1.0	-4.552	165104.824	31	966132.963075	3.472e+27	1.0	-4.518	167573.38400000002	31	9834119.55855	3.495e+26	1.0	-3.916	173949.80000000002	31	100100000.00174999	4.984e+19	1.0	-1.71	173163.208	
41	63	0	126	52	0	1	26723400.000000004	1.0	-0.103	0.0	
63	146	0	52	134	0	1	73811200.00000001	1.0	-0.0	0.0	
63	128	0	52	69	0	1	3408260.0000000005	1.0	-0.0	0.0	
126	63	0	127	52	0	1	13361700.000000002	1.0	-0.103	0.0	
42	63	0	124	52	0	1	5720900.000000001	1.0	0.0	0.0	
4	20	0	122	0	0	3	7	31	89.9766	4.3870000000000006e+17	1.0	-4.899	84127.688	31	916.079325	4.477000000000001e+18	1.0	-4.9	84140.23999999999	31	9324.838425	4.681000000000001e+19	1.0	-4.903	84236.472	31	94915.78845	5.916000000000001e+20	1.0	-4.932	85090.008	31	966132.963075	9.246e+21	1.0	-5.01	88709.168	31	9834119.55855	1.3460000000000003e+21	1.0	-4.627	89612.912	31	100100000.00174999	520200000000000.06	1.0	-2.819	78328.664	
12	138	0	16	16	0	1	1.8000000000000003	1.0	1.94	64262.056	
138	51	0	16	69	0	1	0.8478910000000002	1.0	2.071	0.0	
140	51	0	16	69	0	1	738.3000000000001	1.0	1.263	9049.991999999998	
138	128	0	16	69	0	1	1.6000000000000003	1.0	1.87	17012.144	
140	128	0	16	69	0	1	738.3000000000001	1.0	1.263	3522.928	
42	130	0	126	47	0	1	0.0025110830000000003	1.0	2.902	59956.72	
41	138	0	126	16	0	1	1.6957820000000003	1.0	2.071	0.0	
41	140	0	126	16	0	1	1476.6000000000001	1.0	1.263	53781.136	
130	61	0	126	22	0	1	0.0025110830000000003	1.0	2.902	-1129.68	
127	61	0	126	22	0	1	0.0004461369000000001	1.0	3.113	-10288.456	
126	140	0	16	127	0	1	738.3000000000001	1.0	1.263	24823.672	
126	138	0	16	127	0	1	0.8478910000000002	1.0	2.071	0.0	
124	61	0	42	22	0	1	0.039742820000000005	1.0	2.421	122118.40800000001	
42	140	0	124	16	0	1	4.800000000000001	1.0	2.0	69496.23999999999	
42	138	0	124	16	0	1	127.13800000000002	1.0	1.573	3108.712	
138	61	0	16	22	0	1	1.6000000000000003	1.0	1.87	23727.464	
140	61	0	16	22	0	1	738.3000000000001	1.0	1.263	7957.968	
122	0	0	63	0	0	3	7	31	89.9766	3.892e+18	1.0	-4.445	135862.848	31	916.079325	4.042e+20	1.0	-4.445	135871.216	31	9324.838425	4.291e+22	1.0	-4.449	135967.448	31	94915.78845	5.404e+24	1.0	-4.476	136795.88	31	966132.963075	8.359e+26	1.0	-4.558	140289.52000000002	31	9834119.55855	2.21e+27	1.0	-4.27	141247.656	31	100100000.00174999	2.182e+22	1.0	-2.606	130080.56	
12	10	0	137	0	0	3	7	31	89.9766	1.7050000000000003e+18	1.0	-5.142	6213.240000000001	31	916.079325	1.9690000000000004e+19	1.0	-5.159	6330.392	31	9324.838425	4.3520000000000007e+20	1.0	-5.259	7020.7519999999995	31	94915.78845	1.3520000000000002e+22	1.0	-5.414	7602.3279999999995	31	966132.963075	1.9990000000000003e+23	1.0	-5.503	6648.376	31	9834119.55855	3.4490000000000006e+26	1.0	-6.234	10008.127999999999	31	100100000.00174999	1.4200000000000002e+31	1.0	-7.466	14330.199999999999	
4	141	0	7	138	0	1	0.015400000000000002	1.0	2.61	-14798.807999999999	
4	141	0	7	140	0	1	0.15300000000000002	1.0	2.28	-5422.464	
10	141	0	138	9	0	1	1.0800000000000001e-07	1.0	4.0	-405.848	
10	141	0	140	9	0	1	9.450000000000001e-06	1.0	3.42	-4238.392	
57	141	0	10	138	0	1	2.9100000000000005e-09	1.0	4.4	6543.776	
57	141	0	10	140	0	1	1.4600000000000001e-09	1.0	4.6	10142.016	
3	141	0	53	138	0	1	480.00000000000006	1.0	1.5	26145.816	
3	141	0	53	140	0	1	240.00000000000003	1.0	1.5	21200.328	
1	141	0	4	138	0	1	330.00000000000006	1.0	1.5	16171.160000000002	
1	141	0	4	140	0	1	170.00000000000003	1.0	1.5	12593.839999999998	
141	59	0	140	60	0	1	0.049477270000000004	1.0	2.3	66316.4	
141	60	0	140	21	0	1	0.8200000000000002	1.0	1.87	73847.59999999999	
46	141	0	45	140	0	1	2.0400000000000004e-08	1.0	4.42	27823.600000000002	
141	38	0	140	37	0	1	1210000.0000000002	1.0	0.0	0.0	
3	140	0	141	0	0	3	7	31	89.9766	3.2610000000000004e-13	1.0	-3.229	16493.328	31	916.079325	3.3190000000000003e-12	1.0	-3.229	16493.328	31	9324.838425	3.3780000000000005e-11	1.0	-3.229	16493.328	31	94915.78845	3.4390000000000007e-10	1.0	-3.229	16493.328	31	966132.963075	3.5000000000000007e-09	1.0	-3.229	16493.328	31	9834119.55855	3.563000000000001e-08	1.0	-3.229	16493.328	31	100100000.00174999	3.627000000000001e-07	1.0	-3.229	16493.328	
40	141	0	46	140	0	1	170.00000000000003	1.0	1.5	103595.84000000001	
141	60	0	138	21	0	1	3.2000000000000006	1.0	1.87	26568.399999999998	
46	141	0	45	138	0	1	4.800000000000001	1.0	2.0	-1380.72	
141	131	0	140	134	0	1	0.9200000000000002	1.0	1.94	7907.759999999999	
141	146	0	140	134	0	1	1.2000000000000002	1.0	2.0	-2510.4	
141	131	0	138	134	0	1	3.220000000000001e-05	1.0	3.16	127561.792	
141	146	0	138	134	0	1	4.800000000000001	1.0	2.0	-1380.72	
141	38	0	138	37	0	1	4.800000000000001	1.0	2.0	-1380.72	
141	51	0	140	69	0	1	2.9500000000000006e-12	1.0	5.63	49162.0	
141	128	0	140	69	0	1	7.718269000000001e-10	1.0	4.423	19744.296000000002	
141	51	0	138	69	0	1	4.800000000000001	1.0	2.0	-1380.72	
141	128	0	138	69	0	1	3.2000000000000006	1.0	1.87	26568.399999999998	
126	140	0	41	141	0	1	0.16609640000000003	1.0	2.265	1506.24	
126	138	0	41	141	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
127	138	0	126	141	0	1	0.0004461369000000001	1.0	3.113	-10288.456	
47	140	0	42	141	0	1	0.16609640000000003	1.0	2.265	1506.24	
47	138	0	42	141	0	1	0.014633250000000002	1.0	2.437	9778.008000000002	
16	140	0	12	141	0	1	2.4000000000000004	1.0	2.0	-4978.96	
16	138	0	12	141	0	1	0.9200000000000002	1.0	1.94	-4811.599999999999	
124	140	0	42	141	0	1	68224.48000000001	1.0	0.0	-5928.728	
124	138	0	42	141	0	1	44.79746000000001	1.0	1.503	26555.848	
141	61	0	140	22	0	1	1.5827310000000002e-10	1.0	4.663	172882.88	
141	61	0	138	22	0	1	4.800000000000001	1.0	2.0	-1380.72	
140	138	0	16	141	0	1	0.029400000000000006	1.0	2.69	2485.296	
140	138	0	16	141	0	1	738.3000000000001	1.0	1.263	10878.4	
138	138	0	16	141	0	1	1.8000000000000003	1.0	1.94	8372.184	
4	10	0	141	0	0	3	7	31	89.9766	9.489000000000002e+18	1.0	-5.149	18585.328	31	916.079325	9.659000000000002e+19	1.0	-5.149	18585.328	31	9324.838425	9.831000000000001e+20	1.0	-5.149	18585.328	31	94915.78845	1.0010000000000002e+22	1.0	-5.149	18585.328	31	966132.963075	1.0190000000000002e+23	1.0	-5.149	18585.328	31	9834119.55855	1.0370000000000002e+24	1.0	-5.149	18585.328	31	100100000.00174999	1.0550000000000002e+25	1.0	-5.149	18585.328	
3	138	0	141	0	0	3	7	31	89.9766	4.245000000000001e-15	1.0	-2.671	13840.671999999999	31	916.079325	4.3210000000000006e-14	1.0	-2.671	13840.671999999999	31	9324.838425	4.398000000000001e-13	1.0	-2.671	13840.671999999999	31	94915.78845	4.4770000000000004e-12	1.0	-2.671	13840.671999999999	31	966132.963075	4.5570000000000004e-11	1.0	-2.671	13840.671999999999	31	9834119.55855	4.638000000000001e-10	1.0	-2.671	13840.671999999999	31	100100000.00174999	4.721000000000001e-09	1.0	-2.671	13840.671999999999	
153	72	0	10	39	0	1	30000000.000000004	1.0	0.0	99160.8	
136	39	0	55	72	0	1	363.33000000000004	1.0	1.265	0.0	
39	146	0	37	72	0	1	14798500.000000002	1.0	-0.312	0.0	
39	131	0	37	72	0	1	726.6600000000001	1.0	1.265	0.0	
126	39	0	41	72	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
124	39	0	42	72	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
39	122	0	52	72	0	1	13564.200000000003	1.0	0.47	0.0	
130	39	0	126	72	0	1	11.860310000000002	1.0	1.827	27112.320000000003	
127	39	0	126	72	0	1	11.860310000000002	1.0	1.827	27112.320000000003	
138	39	0	16	72	0	1	1.8000000000000003	1.0	1.94	0.0	
140	39	0	16	72	0	1	738.3000000000001	1.0	1.263	0.0	
141	39	0	140	72	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
141	39	0	138	72	0	1	0.05600000000000001	1.0	2.48	30710.559999999998	
138	61	0	141	20	0	1	7100000.000000001	1.0	0.0	0.0	
136	140	0	55	141	0	1	1.2000000000000002	1.0	2.0	0.0	
136	138	0	55	141	0	1	1.2000000000000002	1.0	2.0	0.0	
140	146	0	141	37	0	1	1.2000000000000002	1.0	2.0	0.0	
138	146	0	141	37	0	1	1.2000000000000002	1.0	2.0	0.0	
140	131	0	141	37	0	1	2.4000000000000004	1.0	2.0	702.912	
138	131	0	141	37	0	1	5780000.000000001	1.0	0.0	0.0	
140	63	0	141	52	0	1	278282000.00000006	1.0	-0.359	0.0	
138	63	0	141	52	0	1	13361700.000000002	1.0	-0.103	0.0	
140	122	0	141	52	0	1	9445.080000000002	1.0	0.509	0.0	
138	122	0	141	52	0	1	13564.200000000003	1.0	0.47	0.0	
1	61	0	122	0	0	3	7	31	89.9766	0.6810000000000002	1.0	0.265	4907.832	31	916.079325	6.931000000000001	1.0	0.265	4907.832	31	9324.838425	70.53000000000002	1.0	0.265	4907.832	31	94915.78845	715.4000000000001	1.0	0.266	4903.648	31	966132.963075	7029.000000000001	1.0	0.27	4886.911999999999	31	9834119.55855	50780.00000000001	1.0	0.307	4723.736	31	100100000.00174999	47870.00000000001	1.0	0.562	3506.192	
1	124	0	43	3	0	3	7	31	89.9766	3297.0000000000005	1.0	1.046	1732.176	31	916.079325	3297.0000000000005	1.0	1.046	1732.176	31	9324.838425	3297.0000000000005	1.0	1.046	1732.176	31	94915.78845	3296.0000000000005	1.0	1.047	1732.176	31	966132.963075	3286.0000000000005	1.0	1.047	1732.176	31	9834119.55855	3183.0000000000005	1.0	1.051	1727.992	31	100100000.00174999	2324.0000000000005	1.0	1.089	1652.68	
48	131	0	43	134	0	1	44.64180000000001	1.0	1.57	0.0	
48	146	0	43	134	0	1	1.6000000000000003	1.0	1.87	4066.848	
48	128	0	43	69	0	1	1.6000000000000003	1.0	1.87	6476.832	
41	48	0	43	126	0	1	1.6957820000000003	1.0	2.071	0.0	
126	48	0	43	127	0	1	0.8478910000000002	1.0	2.071	0.0	
42	48	0	43	124	0	1	127.13800000000002	1.0	1.573	0.0	
48	140	0	43	141	0	1	8.348310000000001e-40	1.0	13.783	0.0	
48	138	0	43	141	0	1	44.64180000000001	1.0	1.57	0.0	
1	124	0	42	4	0	3	7	31	89.9766	4576000.000000001	1.0	-0.407	-456.056	31	916.079325	4576000.000000001	1.0	-0.407	-456.056	31	9324.838425	4576000.000000001	1.0	-0.407	-456.056	31	94915.78845	4575000.000000001	1.0	-0.407	-456.056	31	966132.963075	4561000.000000001	1.0	-0.407	-456.056	31	9834119.55855	4423000.000000001	1.0	-0.403	-464.424	31	100100000.00174999	3255000.0000000005	1.0	-0.366	-527.184	
1	124	0	48	0	0	3	7	31	89.9766	23.000000000000004	1.0	-0.561	8037.464	31	916.079325	234.10000000000005	1.0	-0.561	8037.464	31	9324.838425	2383.0000000000005	1.0	-0.561	8037.464	31	94915.78845	24250.000000000004	1.0	-0.561	8037.464	31	966132.963075	246000.00000000003	1.0	-0.56	8037.464	31	9834119.55855	2426000.0000000005	1.0	-0.557	8029.0960000000005	31	100100000.00174999	18020000.000000004	1.0	-0.519	7941.232	
37	60	0	80	131	0	3	7	31	89.9766	2896000000.0000005	1.0	-0.668	401086.60799999995	31	916.079325	2896000000.0000005	1.0	-0.668	401086.60799999995	31	9324.838425	2901000000.0000005	1.0	-0.668	401090.792	31	94915.78845	2949000000.0000005	1.0	-0.67	401115.896	31	966132.963075	3486000000.0000005	1.0	-0.69	401366.936	31	9834119.55855	16510000000.000002	1.0	-0.882	403714.16	31	100100000.00174999	59170000000000.01	1.0	-1.901	416529.752	
3	133	0	37	60	0	1	44000.00000000001	1.0	0.8	28451.2	
3	133	0	147	60	0	1	2800000000.0000005	1.0	-0.32	83805.52	
37	80	0	133	0	0	3	7	31	89.9766	9.159000000000001e+17	1.0	-4.665	24083.104	31	916.079325	9.947e+18	1.0	-4.672	24263.016000000003	31	9324.838425	1.6580000000000003e+20	1.0	-4.727	25785.992000000002	31	94915.78845	1.6120000000000003e+21	1.0	-4.69	31120.592	31	966132.963075	1.4930000000000003e+17	1.0	-3.241	28944.912	31	9834119.55855	770600000.0000001	1.0	-0.702	14024.768	31	100100000.00174999	6297.000000000001	1.0	0.81	3296.992	
38	60	0	133	0	0	3	7	31	89.9766	3.4210000000000007e+20	1.0	-5.144	22447.16	31	916.079325	3.5120000000000005e+21	1.0	-5.145	22489.0	31	9324.838425	3.853e+22	1.0	-5.152	22869.744000000002	31	94915.78845	4.080000000000001e+23	1.0	-5.144	25296.464	31	966132.963075	5.720000000000001e+21	1.0	-4.31	26225.311999999998	31	9834119.55855	327000000000000.06	1.0	-2.041	14279.991999999998	31	100100000.00174999	1826000000.0000002	1.0	-0.471	3481.0879999999997	
4	37	0	3	135	0	1	0.03200000000000001	1.0	2.45	50710.079999999994	
3	135	0	3	72	0	1	310.00000000000006	1.0	0.84	8020.728	
3	135	0	10	20	0	1	120.00000000000001	1.0	0.61	8685.984	
3	135	0	53	39	0	1	240.00000000000003	1.0	1.5	27685.528	
1	135	0	4	39	0	1	170.00000000000003	1.0	1.5	17292.472	
10	135	0	9	39	0	1	0.9200000000000002	1.0	1.94	15254.864	
135	60	0	4	133	0	1	5000000.000000001	1.0	0.0	8368.0	
3	39	0	135	0	0	3	7	31	89.9766	5.611e+21	1.0	-5.41	15070.768	31	916.079325	1.905e+22	1.0	-5.276	17196.24	31	9324.838425	1.9700000000000003e+22	1.0	-5.002	19966.048000000003	31	94915.78845	2.2350000000000003e+21	1.0	-4.468	22422.056	31	966132.963075	5.386000000000001e+18	1.0	-3.489	22032.944	31	9834119.55855	121800000000000.02	1.0	-1.991	16033.088	31	100100000.00174999	1655000000.0000002	1.0	-0.509	7108.616	
46	135	0	45	39	0	1	2.0400000000000004e-08	1.0	4.42	27823.600000000002	
38	135	0	39	37	0	1	0.005435682000000001	1.0	2.704	21865.584	
4	38	0	135	0	0	3	7	31	89.9766	235600000.00000003	1.0	-2.03	11439.056	31	916.079325	2398000000.0000005	1.0	-2.03	11439.056	31	9324.838425	24390000000.000004	1.0	-2.03	11439.056	31	94915.78845	247100000000.00003	1.0	-2.03	11439.056	31	966132.963075	2400000000000.0005	1.0	-2.024	11413.952000000001	31	9834119.55855	15520000000000.002	1.0	-1.973	11167.096	31	100100000.00174999	6751000000000.001	1.0	-1.617	9472.576	
120	0	0	20	61	0	3	4	32	1013.25	3800000000000.0	1.0	0.0	36024.24	-7.988e+21	1.0	-2.359	114725.28000000001	32	10132.5	38000000000000.0	1.0	0.0	36254.35999999999	-2.275e+23	1.0	-2.473	119628.928	32	101325.0	410000000000000.0	1.0	0.0	36672.76	-2.454e+24	1.0	-2.473	120047.328	32	10132500.0	110000000000000.0	1.0	0.133	42425.76	-1.391e+24	1.0	-2.419	129666.344	
120	0	0	3	20	20	3	4	31	1013.25	7.988e+21	1.0	-2.359	114725.28000000001	31	10132.5	2.275e+23	1.0	-2.473	119628.928	31	101325.0	2.454e+24	1.0	-2.473	120047.328	31	10132500.0	1.391e+24	1.0	-2.419	129666.344	
3	150	0	53	72	0	1	30000000.000000004	1.0	0.0	0.0	
1	150	0	4	72	0	1	30000000.000000004	1.0	0.0	0.0	
4	150	0	7	72	0	1	30000000.000000004	1.0	0.0	0.0	
10	20	0	150	0	0	3	7	31	89.9766	1079000.0000000002	1.0	-1.894	-121.33600000000001	31	916.079325	13030000.000000002	1.0	-1.914	221.75199999999998	31	9324.838425	413100000.00000006	1.0	-2.048	2727.9680000000003	31	94915.78845	20690000000.000004	1.0	-2.22	9681.776	31	966132.963075	6270000000.000001	1.0	-1.763	15639.792	31	9834119.55855	143900.00000000003	1.0	-0.199	11870.008000000002	31	100100000.00174999	1.0540000000000003	1.0	1.376	2916.2479999999996	
40	150	0	46	72	0	1	31877.200000000004	1.0	0.994	619.232	
10	150	0	9	72	0	1	521.0960000000001	1.0	1.243	0.0	
57	150	0	10	72	0	1	31877.200000000004	1.0	0.994	0.0	
38	150	0	37	72	0	1	7220000.000000001	1.0	0.0	0.0	
59	150	0	72	60	0	1	31877.200000000004	1.0	0.994	0.0	
150	60	0	72	21	0	1	3.2000000000000006	1.0	1.87	0.0	
131	150	0	72	134	0	1	304000000.00000006	1.0	-0.7	0.0	
146	150	0	72	134	0	1	726.6600000000001	1.0	1.265	0.0	
150	51	0	72	69	0	1	21063800.000000004	1.0	-0.251	0.0	
150	128	0	72	69	0	1	21063800.000000004	1.0	-0.251	0.0	
41	150	0	126	72	0	1	42127600.00000001	1.0	-0.251	3154.736	
126	150	0	127	72	0	1	21063800.000000004	1.0	-0.251	0.0	
42	150	0	47	72	0	1	2.4000000000000004	1.0	2.0	11359.56	
12	150	0	16	72	0	1	2.4000000000000004	1.0	2.0	22016.208	
42	150	0	124	72	0	1	4.800000000000001	1.0	2.0	17669.032	
61	150	0	72	22	0	1	2.4000000000000004	1.0	2.0	0.0	
39	150	0	72	72	0	1	304000000.00000006	1.0	-0.7	0.0	
8	150	0	57	72	0	1	186.35520000000002	1.0	1.48	0.0	
3	72	0	150	0	0	3	7	31	89.9766	3.4760000000000007e+28	1.0	-9.48	43802.295999999995	31	916.079325	3.542000000000001e+29	1.0	-9.48	43806.48	31	9324.838425	3.6430000000000003e+30	1.0	-9.482	43827.4	31	94915.78845	4.113e+31	1.0	-9.494	44044.96799999999	31	966132.963075	1.0020000000000002e+33	1.0	-9.596	45944.504	31	9834119.55855	8.459000000000002e+34	1.0	-9.839	53488.256	31	100100000.00174999	2.1560000000000005e+33	1.0	-9.155	55433.816	
40	141	0	46	138	0	1	660.0000000000001	1.0	1.5	51559.432	
39	61	0	20	135	0	1	90300000.00000001	1.0	0.0	0.0	
22	131	0	61	134	0	1	11.860310000000002	1.0	1.827	27112.320000000003	
39	134	0	72	131	0	1	0.028000000000000004	1.0	2.48	30710.559999999998	
135	60	0	39	21	0	1	0.8200000000000002	1.0	1.87	27698.08	
136	39	0	55	135	0	1	1.2000000000000002	1.0	2.0	0.0	
16	39	0	12	135	0	1	2.4000000000000004	1.0	2.0	-4978.96	
22	146	0	61	134	0	1	7.780000000000001e-14	1.0	6.1	8242.48	
39	146	0	37	135	0	1	1.2000000000000002	1.0	2.0	0.0	
39	131	0	37	135	0	1	2.4000000000000004	1.0	2.0	0.0	
130	140	0	126	141	0	1	0.33219270000000006	1.0	2.265	1506.24	
130	138	0	126	141	0	1	89.59492000000002	1.0	1.503	26555.848	
39	63	0	52	135	0	1	18100000.000000004	1.0	0.0	0.0	
39	122	0	52	135	0	1	9445.080000000002	1.0	0.509	0.0	
140	138	0	16	141	0	1	0.029400000000000006	1.0	2.69	2485.296	
140	138	0	16	141	0	1	738.3000000000001	1.0	1.263	10878.4	
48	39	0	43	135	0	1	8.348310000000001e-40	1.0	13.783	0.0	
138	141	0	140	141	0	1	0.9200000000000002	1.0	1.94	11652.44	
140	150	0	141	72	0	1	4.800000000000001	1.0	2.0	1886.9840000000002	
138	150	0	141	72	0	1	2.4000000000000004	1.0	2.0	0.0	
39	150	0	72	135	0	1	4.800000000000001	1.0	2.0	0.0	
12	140	0	142	0	0	3	7	31	89.9766	5.222000000000001e-12	1.0	2.587	-40358.864	31	916.079325	5.3190000000000006e-11	1.0	2.587	-40358.864	31	9324.838425	5.450000000000001e-10	1.0	2.586	-40346.312000000005	31	94915.78845	5.923000000000001e-09	1.0	2.579	-40241.712	31	966132.963075	1.0240000000000002e-07	1.0	2.515	-39371.44	31	9834119.55855	6.865000000000001e-06	1.0	2.291	-36095.368	31	100100000.00174999	0.0024820000000000003	1.0	1.871	-28953.28	
13	10	0	12	140	0	1	860000.0000000001	1.0	0.11	-4962.224	
1	47	0	123	0	0	3	7	31	89.9766	4.156000000000001e-17	1.0	3.866	-23179.36	31	916.079325	4.231000000000001e-16	1.0	3.866	-23179.36	31	9324.838425	4.306e-15	1.0	3.866	-23179.36	31	94915.78845	4.3840000000000006e-14	1.0	3.866	-23179.36	31	966132.963075	4.4640000000000005e-13	1.0	3.866	-23179.36	31	9834119.55855	4.565000000000001e-12	1.0	3.865	-23175.176	31	100100000.00174999	4.8710000000000006e-11	1.0	3.859	-23124.968	
3	123	0	43	53	0	1	240554.00000000003	1.0	0.682	0.0	
4	123	0	43	7	0	1	625.9430000000001	1.0	1.279	0.0	
40	123	0	43	46	0	1	15938.600000000002	1.0	0.994	0.0	
123	10	0	43	9	0	1	238.94400000000005	1.0	1.243	0.0	
46	123	0	43	45	0	1	32.60600000000001	1.0	1.479	0.0	
123	38	0	43	37	0	1	3610000.0000000005	1.0	0.0	0.0	
123	59	0	43	60	0	1	15938.600000000002	1.0	0.994	0.0	
123	60	0	43	21	0	1	30.921100000000006	1.0	1.458	0.0	
1	123	0	43	4	0	1	15938.600000000002	1.0	0.994	0.0	
123	57	0	43	10	0	1	15938.600000000002	1.0	0.994	0.0	
123	131	0	43	134	0	1	369.15000000000003	1.0	1.263	0.0	
123	146	0	43	134	0	1	369.15000000000003	1.0	1.263	0.0	
123	51	0	43	69	0	1	369.15000000000003	1.0	1.263	0.0	
41	123	0	43	126	0	1	738.3000000000001	1.0	1.263	585.7600000000001	
126	123	0	43	127	0	1	369.15000000000003	1.0	1.263	0.0	
42	123	0	43	47	0	1	369.15000000000003	1.0	1.263	464.424	
12	123	0	43	16	0	1	369.15000000000003	1.0	1.263	3878.568	
42	123	0	43	124	0	1	625.9430000000001	1.0	1.279	5660.952	
123	61	0	43	22	0	1	369.15000000000003	1.0	1.263	0.0	
123	39	0	43	72	0	1	369.15000000000003	1.0	1.263	0.0	
123	140	0	43	141	0	1	625.9430000000001	1.0	1.279	0.0	
123	138	0	43	141	0	1	369.15000000000003	1.0	1.263	0.0	
43	3	0	123	0	0	3	7	31	89.9766	1151.0000000000002	1.0	1.207	47952.824	31	916.079325	1285.0000000000002	1.0	1.194	48149.471999999994	31	9324.838425	2940.0000000000005	1.0	1.097	49697.552	31	94915.78845	45510.00000000001	1.0	0.782	55751.799999999996	31	966132.963075	340500.00000000006	1.0	0.584	65580.016	31	9834119.55855	691.3000000000001	1.0	1.393	70228.44	31	100100000.00174999	1.3820000000000003e-05	1.0	3.545	61672.16	
43	3	0	123	0	0	3	7	31	89.9766	101.40000000000002	1.0	-0.303	-10401.424	31	916.079325	1233.0000000000002	1.0	-0.324	-9882.608	31	9324.838425	18850.000000000004	1.0	-0.367	-8091.856	31	94915.78845	345100.00000000006	1.0	-0.429	-4966.408	31	966132.963075	6013000.000000001	1.0	-0.48	-142.256	31	9834119.55855	55630000.00000001	1.0	-0.454	6301.104	31	100100000.00174999	61670000.00000001	1.0	-0.186	12560.367999999999	
42	4	0	123	0	0	3	7	31	89.9766	3.2130000000000004e-08	1.0	1.262	14012.216	31	916.079325	3.2710000000000006e-07	1.0	1.262	14012.216	31	9324.838425	3.3280000000000006e-06	1.0	1.262	14016.4	31	94915.78845	3.372e-05	1.0	1.262	14020.584	31	966132.963075	0.00032740000000000004	1.0	1.268	14079.160000000002	31	9834119.55855	0.0020230000000000005	1.0	1.331	14518.480000000001	31	100100000.00174999	0.0003113000000000001	1.0	1.834	14610.528	
123	0	0	48	0	0	3	7	31	89.9766	618000000000.0	1.0	-2.894	108876.048	31	916.079325	61400000000000.0	1.0	-2.889	109060.144	31	9324.838425	4108000000000000.0	1.0	-2.839	110194.008	31	94915.78845	3.427e+16	1.0	-2.558	112369.688	31	966132.963075	4490000000000000.0	1.0	-1.824	112101.912	31	9834119.55855	26890000000000.0	1.0	-0.789	107804.94399999999	31	100100000.00174999	3749000000000.0	1.0	-0.222	106256.864	
123	39	0	43	135	0	1	625.9430000000001	1.0	1.279	0.0	
1	124	0	1	47	0	3	7	31	89.9766	1.4200000000000003e-18	1.0	5.708	-698.7280000000001	31	916.079325	1.4200000000000003e-18	1.0	5.708	-698.7280000000001	31	9324.838425	1.4200000000000003e-18	1.0	5.708	-698.7280000000001	31	94915.78845	1.4200000000000003e-18	1.0	5.708	-698.7280000000001	31	966132.963075	1.4180000000000003e-18	1.0	5.708	-698.7280000000001	31	9834119.55855	1.3950000000000003e-18	1.0	5.71	-690.36	31	100100000.00174999	1.179e-18	1.0	5.731	-610.8639999999999	
47	39	0	42	135	0	1	0.16609640000000003	1.0	2.265	1506.24	
124	39	0	42	135	0	1	2.0169660000000004e-10	1.0	4.605	78550.416	
1	124	0	123	0	0	3	7	31	89.9766	5.311000000000001e-18	1.0	4.151	-18007.936	31	916.079325	5.406000000000001e-17	1.0	4.151	-18007.936	31	9324.838425	5.502000000000001e-16	1.0	4.151	-18007.936	31	94915.78845	5.599000000000001e-15	1.0	4.151	-18007.936	31	966132.963075	5.684000000000001e-14	1.0	4.151	-18012.12	31	9834119.55855	5.628000000000001e-13	1.0	4.154	-18012.12	31	100100000.00174999	4.357000000000001e-12	1.0	4.186	-18053.960000000003	
3	133	0	53	67	0	1	0.06000000000000001	1.0	3.01	35656.048	
1	133	0	4	67	0	1	470.00000000000006	1.0	1.18	60082.24	
4	133	0	7	67	0	1	20.000000000000004	1.0	2.0	8368.0	
60	133	0	21	67	0	1	5000000.000000001	1.0	0.0	29288.0	
38	133	0	37	67	0	1	50000000.00000001	1.0	0.0	8368.0	
3	67	0	133	0	0	3	7	31	89.9766	3.2250000000000006e+35	1.0	-9.067	34911.295999999995	31	916.079325	5.944e+33	1.0	-8.28	37626.712	31	9324.838425	1.5570000000000002e+29	1.0	-6.713	34388.295999999995	31	94915.78845	3.119e+21	1.0	-4.32	22104.072	31	966132.963075	20990000000000.004	1.0	-1.869	5840.864	31	9834119.55855	141400000.00000003	1.0	-0.342	-5372.256	31	100100000.00174999	2021000.0000000002	1.0	0.2	-9518.6	
61	67	0	20	133	0	1	60000000.00000001	1.0	0.0	0.0	
45	67	0	46	133	0	1	0.00022600000000000005	1.0	3.06	23848.8	
136	67	0	55	133	0	1	363.33000000000004	1.0	1.265	0.0	
146	67	0	37	133	0	1	10531900.000000002	1.0	-0.251	0.0	
131	67	0	37	133	0	1	726.6600000000001	1.0	1.265	0.0	
63	67	0	52	133	0	1	18100000.000000004	1.0	0.0	0.0	
122	67	0	52	133	0	1	13564.200000000003	1.0	0.47	0.0	
134	67	0	131	133	0	1	0.8200000000000002	1.0	1.87	56203.672	
16	67	0	12	133	0	1	0.8200000000000002	1.0	1.87	3974.7999999999997	
10	133	0	9	67	0	1	49700000.00000001	1.0	0.0	35605.84	
130	67	0	126	133	0	1	0.00026218400000000005	1.0	3.06	17083.272	
127	67	0	126	133	0	1	0.00047800000000000007	1.0	3.06	3347.2000000000003	
126	67	0	41	133	0	1	0.00013109200000000002	1.0	3.06	17083.272	
47	67	0	42	133	0	1	0.00013109200000000002	1.0	3.06	17083.272	
124	67	0	42	133	0	1	6.774283000000002e-08	1.0	4.024	74542.144	
138	67	0	16	133	0	1	1.6000000000000003	1.0	1.87	15464.064	
140	67	0	16	133	0	1	738.3000000000001	1.0	1.263	2673.576	
123	67	0	43	133	0	1	369.15000000000003	1.0	1.263	0.0	
48	67	0	43	133	0	1	1.6000000000000003	1.0	1.87	5598.192	
141	67	0	140	133	0	1	6.500000000000001e-09	1.0	4.245	30124.8	
150	67	0	72	133	0	1	21063800.000000004	1.0	-0.251	0.0	
46	39	0	40	135	0	1	3.2034060000000004e-10	1.0	4.528	78839.112	
126	39	0	41	135	0	1	0.16609640000000003	1.0	2.265	1506.24	
3	23	0	53	122	0	1	0.4200000000000001	1.0	2.255	58956.744	
1	23	0	4	122	0	1	0.17000000000000004	1.0	2.103	41337.920000000006	
4	23	0	7	122	0	1	4.9000000000000005e-11	1.0	4.91	-21200.328	
23	60	0	122	21	0	1	0.8200000000000002	1.0	1.87	29815.184	
3	122	0	4	61	0	3	7	31	89.9766	319.00000000000006	1.0	1.381	10803.088	31	916.079325	319.00000000000006	1.0	1.381	10803.088	31	9324.838425	319.20000000000005	1.0	1.381	10803.088	31	94915.78845	320.6000000000001	1.0	1.381	10811.456	31	966132.963075	335.00000000000006	1.0	1.376	10916.056	31	9834119.55855	499.1000000000001	1.0	1.33	11878.376	31	100100000.00174999	2003.0000000000002	1.0	1.183	17171.136	
46	122	0	40	23	0	1	6.406811e-10	1.0	4.528	78839.112	
61	122	0	20	23	0	1	180600000.00000003	1.0	0.0	0.0	
130	59	0	126	60	0	1	0.5823480000000001	1.0	2.492	9665.04	
127	59	0	126	60	0	1	0.006400000000000001	1.0	2.98	-6192.32	
46	23	0	45	122	0	1	2.0400000000000004e-08	1.0	4.42	85667.40000000001	
10	23	0	9	122	0	1	0.9200000000000002	1.0	1.94	19807.056	
136	58	0	55	80	0	1	0.8200000000000002	1.0	1.87	0.0	
136	122	0	55	23	0	1	2.4000000000000004	1.0	2.0	0.0	
136	63	0	55	23	0	1	1.2000000000000002	1.0	2.0	0.0	
16	122	0	12	23	0	1	4.800000000000001	1.0	2.0	-4978.96	
122	146	0	37	23	0	1	2.4000000000000004	1.0	2.0	0.0	
63	146	0	37	23	0	1	1.2000000000000002	1.0	2.0	0.0	
122	131	0	37	23	0	1	4.800000000000001	1.0	2.0	0.0	
63	131	0	37	23	0	1	5780000.000000001	1.0	0.0	0.0	
130	122	0	126	23	0	1	0.6643854000000001	1.0	2.265	1506.24	
130	63	0	126	23	0	1	0.055188030000000006	1.0	2.254	154795.448	
127	122	0	126	23	0	1	5.280000000000001	1.0	2.09	-1966.4799999999998	
127	63	0	126	23	0	1	0.004961997000000001	1.0	2.683	72253.496	
126	122	0	41	23	0	1	0.33219270000000006	1.0	2.265	1506.24	
126	63	0	41	23	0	1	0.0003631795000000001	1.0	2.812	73901.992	
47	122	0	42	23	0	1	0.33219270000000006	1.0	2.265	1506.24	
124	122	0	42	23	0	1	4.033932000000001e-10	1.0	4.605	78550.416	
124	63	0	42	23	0	1	0.027594010000000002	1.0	2.254	154795.448	
122	22	0	61	23	0	1	1.4200000000000003e-13	1.0	5.64	38580.664	
63	122	0	52	23	0	1	36200000.00000001	1.0	0.0	0.0	
122	122	0	52	23	0	1	18890.160000000003	1.0	0.509	0.0	
63	122	0	52	23	0	1	13564.200000000003	1.0	0.47	0.0	
123	122	0	43	23	0	1	1251.8860000000002	1.0	1.279	0.0	
123	63	0	43	23	0	1	369.15000000000003	1.0	1.263	0.0	
48	122	0	43	23	0	1	1.6696620000000002e-39	1.0	13.783	0.0	
122	150	0	72	23	0	1	9.600000000000001	1.0	2.0	0.0	
63	150	0	72	23	0	1	2.4000000000000004	1.0	2.0	0.0	
3	122	0	23	0	0	3	7	31	89.9766	1848000000000.0002	1.0	-3.424	13066.632000000001	31	916.079325	18810000000000.004	1.0	-3.424	13066.632000000001	31	9324.838425	191500000000000.03	1.0	-3.424	13066.632000000001	31	94915.78845	1956000000000000.2	1.0	-3.424	13075.0	31	966132.963075	2.0600000000000004e+16	1.0	-3.428	13179.6	31	9834119.55855	2.7890000000000006e+17	1.0	-3.459	14121.0	31	100100000.00174999	2.8460000000000005e+18	1.0	-3.437	18338.472	
3	122	0	3	63	0	3	7	31	89.9766	1071000000.0000001	1.0	-1.563	681.9920000000001	31	916.079325	1071000000.0000001	1.0	-1.563	681.9920000000001	31	9324.838425	1072000000.0000001	1.0	-1.563	681.9920000000001	31	94915.78845	1077000000.0000002	1.0	-1.564	690.36	31	966132.963075	1131000000.0000002	1.0	-1.57	799.144	31	9834119.55855	1764000000.0000002	1.0	-1.621	1820.04	31	100100000.00174999	9686000000.000002	1.0	-1.805	7518.648	
145	0	0	3	134	0	7	1.6300000000000003e+31	1.0	-5.924	184719.416	79200.0	1.0	2.555	161937.536	0.599	1200.0	6990.0	19.0	
9	80	0	3	145	0	1	30000000.000000004	1.0	0.0	0.0	
10	60	0	3	145	0	3	3	31	10132.5	11000000.000000002	1.0	-0.13	41442.52	31	101325.0	140000000.00000003	1.0	-0.43	46471.687999999995	31	1013250.0	7400000.000000001	1.0	0.0	50505.064	
3	145	0	53	134	0	1	480.00000000000006	1.0	1.5	-3740.496	
1	145	0	10	22	0	1	70000000.00000001	1.0	0.0	0.0	
1	145	0	4	134	0	1	330.00000000000006	1.0	1.5	-3740.496	
4	145	0	7	134	0	1	2.4000000000000004	1.0	2.0	-4987.3279999999995	
60	145	0	134	21	0	1	1.6000000000000003	1.0	1.87	-2619.184	
59	145	0	60	134	0	1	31877.200000000004	1.0	0.994	0.0	
40	145	0	46	134	0	1	31877.200000000004	1.0	0.994	2840.936	
10	145	0	9	134	0	1	521.0960000000001	1.0	1.243	0.0	
46	145	0	45	134	0	1	65.21200000000002	1.0	1.479	1886.9840000000002	
57	145	0	10	134	0	1	31877.200000000004	1.0	0.994	523.0	
131	145	0	134	134	0	1	304000000.00000006	1.0	-0.7	514.632	
146	145	0	134	134	0	1	726.6600000000001	1.0	1.265	0.0	
38	145	0	37	134	0	1	7220000.000000001	1.0	0.0	0.0	
51	145	0	134	69	0	1	21063800.000000004	1.0	-0.251	0.0	
128	145	0	134	69	0	1	21063800.000000004	1.0	-0.251	0.0	
41	145	0	126	134	0	1	42127600.00000001	1.0	-0.251	9066.728	
126	145	0	127	134	0	1	21063800.000000004	1.0	-0.251	481.16	
42	145	0	47	134	0	1	2.4000000000000004	1.0	2.0	19811.24	
12	145	0	16	134	0	1	2.4000000000000004	1.0	2.0	33731.407999999996	
61	145	0	22	134	0	1	2.4000000000000004	1.0	2.0	426.768	
39	145	0	72	134	0	1	304000000.00000006	1.0	-0.7	0.0	
140	145	0	141	134	0	1	4.800000000000001	1.0	2.0	5372.256	
138	145	0	141	134	0	1	2.4000000000000004	1.0	2.0	1117.1280000000002	
145	67	0	134	133	0	1	21063800.000000004	1.0	-0.251	0.0	
39	145	0	135	134	0	1	4.800000000000001	1.0	2.0	1916.2720000000002	
122	145	0	23	134	0	1	9.600000000000001	1.0	2.0	0.0	
63	145	0	23	134	0	1	2.4000000000000004	1.0	2.0	0.0	
8	30	0	131	60	0	1	23000000.000000004	1.0	0.0	0.0	
60	145	0	10	30	0	1	20000000.000000004	1.0	0.0	11305.168	
136	30	0	55	31	0	1	363.33000000000004	1.0	1.265	0.0	
146	30	0	37	31	0	1	10531900.000000002	1.0	-0.251	0.0	
131	30	0	37	31	0	1	726.6600000000001	1.0	1.265	0.0	
126	30	0	41	31	0	1	2.0086300000000005e-05	1.0	3.06	-5037.536	
124	30	0	42	31	0	1	1.2444110000000002e-05	1.0	3.188	58350.064	
122	30	0	52	31	0	1	13564.200000000003	1.0	0.47	0.0	
123	30	0	43	31	0	1	369.15000000000003	1.0	1.263	0.0	
150	30	0	72	31	0	1	21063800.000000004	1.0	-0.251	0.0	
8	130	0	126	57	0	1	0.022750190000000003	1.0	2.738	4112.872	
8	127	0	126	57	0	1	0.0016897560000000004	1.0	3.046	-8242.48	
130	39	0	126	135	0	1	0.33219270000000006	1.0	2.265	1506.24	
127	39	0	126	135	0	1	2.6400000000000006	1.0	2.09	-1966.4799999999998	
142	0	0	13	10	0	3	7	31	89.9766	6617000.0	1.0	-0.192	101997.552	31	916.079325	67350000.0	1.0	-0.192	101997.552	31	9324.838425	685600000.0	1.0	-0.192	101997.552	31	94915.78845	6983000000.0	1.0	-0.192	101997.552	31	966132.963075	71480000000.0	1.0	-0.193	102005.92	31	9834119.55855	770900000000.0	1.0	-0.2	102077.048	31	100100000.00174999	13900000000000.0	1.0	-0.273	102788.328	
145	0	0	10	59	0	3	7	31	89.9766	7.41e+42	1.0	-8.956	459737.92	31	916.079325	5.701e+43	1.0	-8.9	465645.728	31	9324.838425	1.956e+43	1.0	-8.463	471080.74399999995	31	94915.78845	5.126e+39	1.0	-7.169	470382.016	31	966132.963075	3.145e+32	1.0	-4.916	459168.896	31	9834119.55855	2.794e+25	1.0	-2.804	445035.344	31	100100000.00174999	1.715e+22	1.0	-1.855	438052.248	
3	149	0	53	150	0	1	13000000.000000002	1.0	0.0	29099.72	
3	149	0	9	61	0	1	10000000.000000002	1.0	0.0	79914.40000000001	
1	149	0	4	150	0	1	400.00000000000006	1.0	1.5	21740.064	
4	149	0	7	150	0	1	8000000.000000001	1.0	0.0	0.0	
60	149	0	150	21	0	1	0.7000000000000001	1.0	2.0	37656.0	
10	149	0	9	150	0	1	2.0000000000000004	1.0	2.0	20920.0	
149	0	0	9	20	0	3	7	31	89.9766	9.868e+43	1.0	-9.557	360719.376	31	916.079325	3.466e+42	1.0	-8.839	364158.624	31	9324.838425	1.68e+38	1.0	-7.332	361949.472	31	94915.78845	2.397e+30	1.0	-4.878	349891.184	31	966132.963075	3.882e+21	1.0	-2.238	332535.952	31	9834119.55855	1.149e+16	1.0	-0.605	320573.896	31	100100000.00174999	205200000000000.0	1.0	-0.092	316657.672	
45	150	0	46	149	0	1	0.021522780000000002	1.0	2.513	80341.168	
38	149	0	37	150	0	1	278.63730000000004	1.0	1.396	20953.472	
46	150	0	40	149	0	1	0.027594010000000002	1.0	2.254	154795.448	
4	60	0	3	114	0	3	6	31	133.34369999999998	8400.000000000002	1.0	0.963	13514.32	31	1333.23435	8400.000000000002	1.0	0.963	13514.32	31	13332.242175	10000.000000000002	1.0	0.942	13786.279999999999	31	133322.42175	56000.00000000001	1.0	0.74	16614.664	31	1333224.2175	550000.0000000001	1.0	0.486	22773.512	31	13332242.175	25000.000000000004	1.0	0.909	26785.968	
3	114	0	53	22	0	1	4.000000000000001	1.0	1.86	615.048	
4	114	0	7	22	0	1	24000000.000000004	1.0	0.0	0.0	
61	114	0	22	22	0	1	15000000.000000002	1.0	0.0	0.0	
4	30	0	60	114	0	3	6	31	101.325	920000000000.0001	1.0	-1.299	10480.92	31	1013.25	1100000000000.0002	1.0	-1.321	10748.696	31	10132.5	5700000000000.001	1.0	-1.518	13326.04	31	101325.0	6500000000000001.0	1.0	-2.352	25200.232	31	1013250.0	1.9000000000000004e+19	1.0	-3.249	44249.984000000004	31	10132500.0	6.500000000000001e+16	1.0	-2.443	52915.048	
38	114	0	4	67	0	1	50000000.00000001	1.0	0.0	0.0	
12	114	0	7	72	0	1	100000.00000000001	1.0	0.0	0.0	
4	145	0	10	114	0	1	40000000.00000001	1.0	0.0	0.0	
12	114	0	16	22	0	1	1300000.0000000002	1.0	0.0	0.0	
59	114	0	22	60	0	1	1210000.0000000002	1.0	0.0	0.0	
40	114	0	46	22	0	1	60698500.00000001	1.0	-0.073	5158.872	
60	114	0	22	21	0	1	84900000.00000001	1.0	0.0	0.0	
10	114	0	9	22	0	1	74348900.00000001	1.0	-0.1	0.0	
46	114	0	45	22	0	1	74348900.00000001	1.0	-0.1	0.0	
38	114	0	37	22	0	1	12033300.000000002	1.0	0.0	0.0	
3	22	0	114	0	0	3	7	31	89.9766	2.9310000000000007e+20	1.0	-5.23	37768.96799999999	31	916.079325	3.101000000000001e+21	1.0	-5.205	44492.656	31	9324.838425	7.473000000000002e+21	1.0	-4.992	52103.352	31	94915.78845	4.763e+21	1.0	-4.616	59835.384	31	966132.963075	6.310000000000002e+19	1.0	-3.776	64701.376000000004	31	9834119.55855	1235000000000000.2	1.0	-2.181	62789.288	31	100100000.00174999	280000000.00000006	1.0	-0.135	53086.592000000004	
131	114	0	22	134	0	1	26448500.000000004	1.0	-0.133	0.0	
146	114	0	22	134	0	1	73811200.00000001	1.0	-0.0	0.0	
51	114	0	22	69	0	1	13361700.000000002	1.0	-0.103	0.0	
128	114	0	22	69	0	1	3408260.0000000005	1.0	-0.0	0.0	
41	114	0	126	22	0	1	26723400.000000004	1.0	-0.103	0.0	
126	114	0	127	22	0	1	13361700.000000002	1.0	-0.103	0.0	
42	114	0	47	22	0	1	13361700.000000002	1.0	-0.103	0.0	
42	114	0	124	22	0	1	5720900.000000001	1.0	0.0	0.0	
39	114	0	72	22	0	1	26448500.000000004	1.0	-0.133	0.0	
57	114	0	10	22	0	1	60698500.00000001	1.0	-0.073	1953.928	
140	114	0	141	22	0	1	278282000.00000006	1.0	-0.359	9974.655999999999	
138	114	0	141	22	0	1	13361700.000000002	1.0	-0.103	0.0	
114	67	0	22	133	0	1	18100000.000000004	1.0	0.0	0.0	
39	114	0	135	22	0	1	18100000.000000004	1.0	0.0	0.0	
122	114	0	22	23	0	1	36200000.00000001	1.0	0.0	0.0	
63	114	0	22	23	0	1	181000000.00000003	1.0	0.0	0.0	
3	23	0	1	114	0	3	7	31	89.9766	88020000.00000001	1.0	0.27	396764.53599999996	31	916.079325	88020000.00000001	1.0	0.27	396764.53599999996	31	9324.838425	88030000.00000001	1.0	0.27	396764.53599999996	31	94915.78845	88080000.00000001	1.0	0.27	396764.53599999996	31	966132.963075	88630000.00000001	1.0	0.269	396772.90400000004	31	9834119.55855	94440000.00000001	1.0	0.261	396848.216	31	100100000.00174999	176500000.00000003	1.0	0.18	397572.048	
131	62	0	22	134	0	1	1107.4500000000003	1.0	1.263	0.0	
146	62	0	22	134	0	1	1107.4500000000003	1.0	1.263	0.0	
128	62	0	22	69	0	1	1107.4500000000003	1.0	1.263	0.0	
41	62	0	126	22	0	1	2214.9000000000005	1.0	1.263	2359.776	
126	62	0	127	22	0	1	1107.4500000000003	1.0	1.263	0.0	
42	62	0	124	22	0	1	10.8	1.0	2.0	10581.336	
140	62	0	141	22	0	1	10.8	1.0	2.0	0.0	
138	62	0	141	22	0	1	1107.4500000000003	1.0	1.263	0.0	
62	67	0	22	133	0	1	1107.4500000000003	1.0	1.263	0.0	
39	62	0	135	22	0	1	10.8	1.0	2.0	0.0	
122	62	0	22	23	0	1	21.6	1.0	2.0	0.0	
46	67	0	40	133	0	1	6.774283000000002e-08	1.0	4.024	74542.144	
61	150	0	20	149	0	1	18000000.000000004	1.0	0.0	0.0	
134	30	0	131	31	0	1	0.8200000000000002	1.0	1.87	56203.672	
136	150	0	55	149	0	1	1.2000000000000002	1.0	2.0	0.0	
16	150	0	12	149	0	1	5.830000000000001e-07	1.0	3.84	481.16	
69	67	0	51	133	0	1	0.00018900000000000004	1.0	3.06	17154.399999999998	
145	30	0	134	31	0	1	21063800.000000004	1.0	-0.251	0.0	
146	133	0	134	67	0	1	0.0004822588000000001	1.0	3.145	22384.399999999998	
150	145	0	134	149	0	1	2.4000000000000004	1.0	2.0	0.0	
146	150	0	37	149	0	1	1.2000000000000002	1.0	2.0	0.0	
131	150	0	37	149	0	1	5780000.000000001	1.0	0.0	0.0	
130	30	0	126	31	0	1	4.017259000000001e-05	1.0	3.06	-5037.536	
127	30	0	126	31	0	1	7.26e-05	1.0	3.06	-12552.0	
47	150	0	42	149	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
124	150	0	42	149	0	1	0.027594010000000002	1.0	2.254	154795.448	
63	150	0	52	149	0	1	181000000.00000003	1.0	0.0	0.0	
122	150	0	52	149	0	1	13564.200000000003	1.0	0.47	0.0	
138	30	0	16	31	0	1	1.6000000000000003	1.0	1.87	12372.088	
140	30	0	16	31	0	1	738.3000000000001	1.0	1.263	1251.0159999999998	
123	150	0	43	149	0	1	369.15000000000003	1.0	1.263	0.0	
48	150	0	43	149	0	1	1.6000000000000003	1.0	1.87	7183.928000000001	
114	30	0	22	31	0	1	2410000.0000000005	1.0	0.0	0.0	
150	114	0	22	149	0	1	181000000.00000003	1.0	0.0	0.0	
150	62	0	22	149	0	1	1107.4500000000003	1.0	1.263	0.0	
141	30	0	140	31	0	1	1.1887420000000002e-09	1.0	4.353	7439.152	
39	133	0	72	67	0	1	29400000.000000004	1.0	0.0	34015.920000000006	
150	150	0	72	149	0	1	2.4000000000000004	1.0	2.0	0.0	
133	30	0	67	31	0	1	2.709e-09	1.0	4.34	23012.0	
4	59	0	114	0	0	3	7	31	89.9766	233.90000000000003	1.0	-0.706	1958.112	31	916.079325	2381.0000000000005	1.0	-0.706	1958.112	31	9324.838425	24230.000000000004	1.0	-0.706	1958.112	31	94915.78845	246700.00000000003	1.0	-0.706	1962.2959999999998	31	966132.963075	2520000.0000000005	1.0	-0.706	1979.032	31	9834119.55855	26420000.000000004	1.0	-0.709	2167.312	31	100100000.00174999	289800000.00000006	1.0	-0.715	3614.976	
62	0	0	114	0	0	3	7	31	89.9766	2.656e+28	1.0	-7.147	122775.296	31	916.079325	4.019e+29	1.0	-6.964	127047.15999999999	31	9324.838425	4.352e+29	1.0	-6.498	129360.912	31	94915.78845	3.347e+28	1.0	-5.752	128758.416	31	966132.963075	6.405e+26	1.0	-4.851	127917.432	31	9834119.55855	9.519e+24	1.0	-3.927	130503.144	31	100100000.00174999	9.301e+20	1.0	-2.428	130511.512	
60	114	0	7	29	0	3	6	31	101.325	6.300000000000001e+18	1.0	-3.713	11706.832	31	1013.25	1.2000000000000002e+19	1.0	-3.787	12556.184	31	10132.5	3.2000000000000005e+21	1.0	-4.45	22363.48	31	101325.0	7.200000000000001e+23	1.0	-5.034	38681.079999999994	31	1013250.0	1.7000000000000003e+21	1.0	-4.184	46659.96799999999	31	10132500.0	390000000000.00006	1.0	-1.369	37563.952	
8	30	0	153	29	0	1	43000000.00000001	1.0	0.0	0.0	
42	30	0	124	29	0	1	72300000.00000001	1.0	0.0	23610.311999999998	
1	60	0	114	0	0	3	7	31	89.9766	13.580000000000002	1.0	-0.649	-418.40000000000003	31	916.079325	138.20000000000002	1.0	-0.649	-418.40000000000003	31	9324.838425	1407.0000000000002	1.0	-0.649	-418.40000000000003	31	94915.78845	14330.000000000002	1.0	-0.649	-414.216	31	966132.963075	146900.00000000003	1.0	-0.65	-384.928	31	9834119.55855	1594000.0000000002	1.0	-0.657	-96.232	31	100100000.00174999	20730000.000000004	1.0	-0.68	2054.344	
20	30	0	152	0	0	1	150000.00000000003	1.0	0.0	20083.2	
1	132	0	38	39	0	1	501000.00000000006	1.0	0.0	0.0	
38	37	0	3	132	0	1	15.100000000000003	1.0	1.71	6401.52	
38	147	0	3	132	0	1	10000000.000000002	1.0	0.0	0.0	
131	30	0	134	29	0	1	456000000.00000006	1.0	-0.7	0.0	
146	30	0	134	29	0	1	1089.9900000000002	1.0	1.265	0.0	
128	30	0	69	29	0	1	31595700.000000004	1.0	-0.251	0.0	
67	30	0	133	29	0	1	68700000.00000001	1.0	-0.35	0.0	
39	30	0	135	29	0	1	72300000.00000001	1.0	0.0	983.2399999999999	
152	0	0	80	34	0	3	7	31	89.9766	3.126e+17	1.0	-2.76	443022.84	31	916.079325	3.183e+18	1.0	-2.76	443022.84	31	9324.838425	3.257e+19	1.0	-2.761	443031.208	31	94915.78845	3.491e+20	1.0	-2.767	443123.25600000005	31	966132.963075	5.866e+21	1.0	-2.826	444018.63200000004	31	9834119.55855	1.761e+24	1.0	-3.226	450512.2	31	100100000.00174999	3.064e+26	1.0	-3.537	463231.56	
132	0	0	38	38	0	3	7	31	89.9766	2.595e+32	1.0	-6.139	594333.0160000001	31	916.079325	3.145e+33	1.0	-6.159	594956.432	31	9324.838425	4.172e+34	1.0	-6.185	597286.9199999999	31	94915.78845	2.309e+35	1.0	-6.106	601106.912	31	966132.963075	6.074e+34	1.0	-5.667	604470.848	31	9834119.55855	2.508e+31	1.0	-4.489	601964.632	31	100100000.00174999	4.769e+26	1.0	-3.031	593885.328	
3	151	0	53	133	0	1	240.00000000000003	1.0	1.5	-3740.496	
1	151	0	4	133	0	1	170.00000000000003	1.0	1.5	-3740.496	
4	151	0	7	133	0	1	1.2000000000000002	1.0	2.0	-4987.3279999999995	
10	151	0	9	133	0	1	0.9200000000000002	1.0	1.94	-4819.968	
37	60	0	151	0	0	3	7	31	89.9766	0.4487000000000001	1.0	-0.083	451.872	31	916.079325	9.863000000000001	1.0	-0.175	1585.736	31	9324.838425	2107.0000000000005	1.0	-0.539	6451.728	31	94915.78845	3238000.0000000005	1.0	-1.127	16192.08	31	966132.963075	13690000000.000002	1.0	-1.814	31342.343999999997	31	9834119.55855	258600000000.00003	1.0	-1.837	44496.84	31	100100000.00174999	191400000.00000003	1.0	-0.722	44521.944	
40	151	0	46	133	0	1	5958.460000000001	1.0	0.568	0.0	
46	151	0	45	133	0	1	5958.460000000001	1.0	0.568	0.0	
38	151	0	37	133	0	1	6030000.000000001	1.0	0.0	0.0	
59	151	0	60	133	0	1	5958.460000000001	1.0	0.568	0.0	
60	151	0	21	133	0	1	5958.460000000001	1.0	0.568	0.0	
57	151	0	10	133	0	1	5958.460000000001	1.0	0.568	0.0	
131	151	0	134	133	0	1	365253.00000000006	1.0	0.09	0.0	
146	151	0	134	133	0	1	772178.0000000001	1.0	0.025	0.0	
51	151	0	69	133	0	1	7.190000000000001e-07	1.0	3.13	0.0	
128	151	0	69	133	0	1	17549.800000000003	1.0	0.428	0.0	
41	151	0	126	133	0	1	35099.600000000006	1.0	0.428	0.0	
126	151	0	127	133	0	1	17549.800000000003	1.0	0.428	0.0	
42	151	0	47	133	0	1	7.190000000000001e-07	1.0	3.13	2351.4080000000004	
12	151	0	16	133	0	1	365253.00000000006	1.0	0.09	0.0	
42	151	0	124	133	0	1	9445.080000000002	1.0	0.509	0.0	
61	151	0	22	133	0	1	482000.00000000006	1.0	0.0	0.0	
39	151	0	72	133	0	1	365253.00000000006	1.0	0.09	0.0	
140	151	0	141	133	0	1	9445.080000000002	1.0	0.509	0.0	
138	151	0	141	133	0	1	365253.00000000006	1.0	0.09	0.0	
67	151	0	133	133	0	1	6311090.000000001	1.0	-0.199	0.0	
39	151	0	135	133	0	1	9445.080000000002	1.0	0.509	0.0	
3	133	0	151	0	0	3	7	31	89.9766	300700000000.00006	1.0	-5.26	-14920.143999999998	31	916.079325	3110000000000.0005	1.0	-5.262	-14895.04	31	9324.838425	37230000000000.01	1.0	-5.282	-14652.367999999999	31	94915.78845	1561000000000000.2	1.0	-5.451	-12493.424	31	966132.963075	1.7030000000000004e+19	1.0	-6.285	-1188.2559999999999	31	9834119.55855	8.775000000000001e+24	1.0	-7.556	20945.104	31	100100000.00174999	2.9320000000000006e+25	1.0	-7.429	31538.992000000002	
151	30	0	133	31	0	1	6311090.000000001	1.0	-0.199	0.0	
122	151	0	23	133	0	1	18890.160000000003	1.0	0.509	0.0	
63	151	0	23	133	0	1	482000.00000000006	1.0	0.0	0.0	
150	151	0	149	133	0	1	482000.00000000006	1.0	0.0	0.0	
3	133	0	80	131	0	3	7	31	89.9766	4.025000000000001e+30	1.0	-8.263	376773.384	31	916.079325	4.0260000000000004e+30	1.0	-8.263	376773.384	31	9324.838425	4.0320000000000006e+30	1.0	-8.263	376777.568	31	94915.78845	4.098000000000001e+30	1.0	-8.265	376802.672	31	966132.963075	4.828000000000001e+30	1.0	-8.285	377045.344	31	9834119.55855	2.228e+31	1.0	-8.474	379350.728	31	100100000.00174999	8.080000000000002e+34	1.0	-9.496	392099.376	
136	28	0	55	29	0	1	363.33000000000004	1.0	1.265	0.0	
146	28	0	37	29	0	1	14798500.000000002	1.0	-0.312	0.0	
131	28	0	37	29	0	1	726.6600000000001	1.0	1.265	0.0	
122	28	0	52	29	0	1	13564.200000000003	1.0	0.47	0.0	
134	28	0	131	29	0	1	1.2000000000000002	1.0	2.0	-376.56	
145	28	0	134	29	0	1	304000000.00000006	1.0	-0.7	0.0	
126	28	0	41	29	0	1	0.00037780500000000005	1.0	3.06	-10443.264	
124	28	0	42	29	0	1	6.681104000000001e-06	1.0	3.434	14087.528	
138	28	0	16	29	0	1	1.6000000000000003	1.0	1.87	6384.784	
140	28	0	16	29	0	1	738.3000000000001	1.0	1.263	0.0	
123	28	0	43	29	0	1	369.15000000000003	1.0	1.263	0.0	
114	28	0	22	29	0	1	30100000.000000004	1.0	0.0	0.0	
141	28	0	140	29	0	1	3.7947330000000006e-06	1.0	3.31	-1129.68	
150	28	0	72	29	0	1	304000000.00000006	1.0	-0.7	0.0	
28	151	0	133	29	0	1	6311090.000000001	1.0	-0.199	0.0	
8	123	0	43	57	0	1	93.17760000000001	1.0	1.48	0.0	
151	0	0	80	131	0	3	7	31	89.9766	72690.0	1.0	1.013	423219.968	31	916.079325	740000.0	1.0	1.013	423219.968	31	9324.838425	7544000.0	1.0	1.013	423224.152	31	94915.78845	78060000.0	1.0	1.011	423249.25600000005	31	966132.963075	936900000.0	1.0	0.99	423496.112	31	9834119.55855	44230000000.0	1.0	0.802	425818.23199999996	31	100100000.00174999	1437000000000000.0	1.0	-0.203	438504.12000000005	
1	136	0	11	3	0	1	190000000.00000003	1.0	-0.274	-92.04799999999999	
12	153	0	11	3	0	1	290000000.00000006	1.0	-0.4	0.0	
13	153	0	11	4	0	1	10000000.000000002	1.0	0.0	0.0	
8	114	0	57	22	0	1	93.17760000000001	1.0	1.48	0.0	
55	60	0	136	80	0	3	7	31	89.9766	338300000000.00006	1.0	-2.32	547338.328	31	916.079325	338300000000.00006	1.0	-2.32	547338.328	31	9324.838425	338300000000.00006	1.0	-2.32	547338.328	31	94915.78845	338300000000.00006	1.0	-2.32	547338.328	31	966132.963075	338300000000.00006	1.0	-2.32	547338.328	31	9834119.55855	338300000000.00006	1.0	-2.32	547338.328	31	100100000.00174999	338300000000.00006	1.0	-2.32	547338.328	
39	69	0	72	128	0	1	29400000.000000004	1.0	0.0	34015.920000000006	
130	28	0	126	29	0	1	0.0007556099000000002	1.0	3.06	-10443.264	
41	30	0	126	29	0	1	63191400.00000001	1.0	-0.251	7242.504000000001	
127	28	0	126	29	0	1	0.0010540000000000002	1.0	3.06	-17154.399999999998	
126	30	0	127	29	0	1	31595700.000000004	1.0	-0.251	0.0	
126	150	0	41	149	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
122	30	0	23	29	0	1	144600000.00000003	1.0	0.0	0.0	
144	0	0	3	134	0	7	2.0490000000000003e+29	1.0	-5.471	156201.272	12360.0	1.0	3.022	133042.832	0.608	1200.0	6990.0	23.0	
144	0	0	145	0	0	3	6	31	101.325	4.189e+23	1.0	-5.52	166631.984	31	1013.25	1.277e+28	1.0	-6.237	166560.856	31	10132.5	8.042e+31	1.0	-6.829	170175.832	31	101325.0	3.454e+37	1.0	-7.989	188037.328	31	1013250.0	2.249e+34	1.0	-6.763	184572.976	31	10132500.0	3.187e+32	1.0	-5.86	189392.944	
10	60	0	3	144	0	3	3	31	10132.5	12000000.000000002	1.0	-0.15	67546.496	31	101325.0	44000000.00000001	1.0	-0.31	69625.94399999999	31	1013250.0	140000000.00000003	1.0	-0.42	74738.792	
3	144	0	53	134	0	1	720.0000000000001	1.0	1.5	-3740.496	
1	144	0	4	134	0	1	500.00000000000006	1.0	1.5	-3740.496	
4	144	0	7	134	0	1	3.6000000000000005	1.0	2.0	-4987.3279999999995	
60	144	0	134	21	0	1	2.4000000000000004	1.0	1.87	-4656.792	
59	144	0	60	134	0	1	1500.0000000000002	1.0	1.5	0.0	
40	144	0	46	134	0	1	1500.0000000000002	1.0	1.5	861.904	
10	144	0	9	134	0	1	716.832	1.0	1.243	0.0	
46	144	0	45	134	0	1	97.81800000000001	1.0	1.479	0.0	
57	144	0	10	134	0	1	1500.0000000000002	1.0	1.5	0.0	
131	144	0	134	134	0	1	1089.9900000000002	1.0	1.265	0.0	
146	144	0	134	134	0	1	1089.9900000000002	1.0	1.265	0.0	
38	144	0	37	134	0	1	10830000.000000002	1.0	0.0	0.0	
51	144	0	134	69	0	1	1089.9900000000002	1.0	1.265	0.0	
128	144	0	134	69	0	1	1089.9900000000002	1.0	1.265	0.0	
41	144	0	126	134	0	1	2179.9800000000005	1.0	1.265	4853.44	
126	144	0	127	134	0	1	1089.9900000000002	1.0	1.265	0.0	
42	144	0	47	134	0	1	8670000.000000002	1.0	0.0	12489.24	
12	144	0	16	134	0	1	8670000.000000002	1.0	0.0	23535.0	
42	144	0	124	134	0	1	10.8	1.0	2.0	20095.752	
61	144	0	22	134	0	1	8670000.000000002	1.0	0.0	0.0	
39	144	0	72	134	0	1	1089.9900000000002	1.0	1.265	0.0	
140	144	0	141	134	0	1	10.8	1.0	2.0	2736.3360000000002	
138	144	0	141	134	0	1	8670000.000000002	1.0	0.0	0.0	
144	67	0	134	133	0	1	1089.9900000000002	1.0	1.265	0.0	
39	144	0	135	134	0	1	10.8	1.0	2.0	581.576	
122	144	0	23	134	0	1	21.6	1.0	2.0	0.0	
63	144	0	23	134	0	1	8670000.000000002	1.0	0.0	0.0	
144	30	0	134	31	0	1	1089.9900000000002	1.0	1.265	0.0	
150	144	0	134	149	0	1	8670000.000000002	1.0	0.0	0.0	
144	28	0	134	29	0	1	1089.9900000000002	1.0	1.265	0.0	
57	60	0	144	0	0	3	7	31	89.9766	7.560000000000002e+28	1.0	-7.535	25769.255999999998	31	916.079325	1.0610000000000001e+30	1.0	-7.562	28840.311999999998	31	9324.838425	5.509000000000001e+30	1.0	-7.46	33451.08	31	94915.78845	7.598000000000001e+29	1.0	-6.913	37371.488000000005	31	966132.963075	4.2180000000000005e+25	1.0	-5.438	34509.632	31	9834119.55855	1.5090000000000003e+18	1.0	-3.138	21903.24	31	100100000.00174999	2176000000000.0002	1.0	-1.395	9907.712	
109	0	0	53	134	0	5	24000000.000000004	1.0	0.0	448775.84	
3	109	0	53	145	0	1	560.0000000000001	1.0	1.5	22861.376	
3	109	0	53	144	0	1	480.00000000000006	1.0	1.5	40609.903999999995	
1	109	0	4	145	0	1	400.00000000000006	1.0	1.5	21740.064	
1	109	0	4	144	0	1	330.00000000000006	1.0	1.5	26560.032	
4	109	0	7	145	0	1	10000000.000000002	1.0	0.0	0.0	
4	109	0	7	144	0	1	2.4000000000000004	1.0	2.0	1870.248	
60	109	0	21	145	0	1	1.5000000000000002	1.0	1.87	38367.28	
60	109	0	21	144	0	1	1.6000000000000003	1.0	1.87	36994.928	
10	109	0	9	145	0	1	2.8000000000000003	1.0	1.94	22986.896	
10	109	0	9	144	0	1	1.8000000000000003	1.0	1.94	29886.311999999998	
45	145	0	46	109	0	1	0.00011357140000000002	1.0	3.06	21129.2	
38	109	0	37	145	0	1	1806000.0000000002	1.0	0.0	0.0	
47	145	0	42	109	0	1	6.52247e-05	1.0	3.06	13915.984	
109	67	0	145	133	0	1	7.152673e-09	1.0	4.34	54530.072	
3	145	0	109	0	0	3	7	31	89.9766	4.763000000000001e+41	1.0	-10.868	49392.119999999995	31	916.079325	8.298000000000001e+40	1.0	-10.351	53940.128	31	9324.838425	2.3350000000000005e+38	1.0	-9.333	55768.536	31	94915.78845	1.014e+33	1.0	-7.545	50973.672	31	966132.963075	5.422e+24	1.0	-4.985	37417.511999999995	31	9834119.55855	7981000000000001.0	1.0	-2.339	19781.951999999997	31	100100000.00174999	7290000000.000001	1.0	-0.555	6686.032	
3	145	0	3	144	0	3	7	31	89.9766	47590000.00000001	1.0	-0.043	27095.584	31	916.079325	195900000.00000003	1.0	-0.212	29375.864	31	9324.838425	38200000000.00001	1.0	-0.833	38609.952	31	94915.78845	50000000000000.01	1.0	-1.65	55065.623999999996	31	966132.963075	25940000000000.004	1.0	-1.474	67768.24799999999	31	9834119.55855	615200.0000000001	1.0	0.756	63124.008	31	100100000.00174999	4.7790000000000006e-08	1.0	4.444	41312.816	
9	80	0	3	144	0	3	7	31	89.9766	902.9000000000002	1.0	0.939	17284.104	31	916.079325	3713.0000000000005	1.0	0.771	19689.904000000002	31	9324.838425	428700.00000000006	1.0	0.217	28806.84	31	94915.78845	46300000.00000001	1.0	-0.29	43128.672	31	966132.963075	337800.00000000006	1.0	0.399	51145.216	31	9834119.55855	0.00038430000000000007	1.0	2.972	42128.696	31	100100000.00174999	1.2990000000000003e-16	1.0	6.439	20459.76	
61	144	0	20	109	0	1	7100000.000000001	1.0	0.0	0.0	
136	19	0	55	58	0	1	10895.100000000002	1.0	1.014	0.0	
136	144	0	55	109	0	1	363.33000000000004	1.0	1.265	0.0	
136	145	0	55	109	0	1	363.33000000000004	1.0	1.265	0.0	
58	122	0	52	80	0	1	13564.200000000003	1.0	0.47	0.0	
148	0	0	132	0	0	3	7	31	89.9766	133500000000.0	1.0	-1.429	5430.832	31	916.079325	1342000000000.0	1.0	-1.428	5435.016	31	9324.838425	11930000000000.0	1.0	-1.412	5497.776	31	94915.78845	31060000000000.0	1.0	-1.253	5635.848	31	966132.963075	513100000000.0	1.0	-0.549	3104.528	31	9834119.55855	18440000000.0	1.0	-0.083	506.264	31	100100000.00174999	10660000000.0	1.0	-0.009	54.391999999999996	
109	0	0	3	144	0	3	7	31	89.9766	4.394e+42	1.0	-9.22	456758.912	31	916.079325	9.69e+43	1.0	-9.303	459486.87999999995	31	9324.838425	6.594e+44	1.0	-9.219	465419.792	31	94915.78845	5.697e+42	1.0	-8.313	468277.46400000004	31	966132.963075	2.381e+36	1.0	-6.23	461022.408	31	9834119.55855	1.639e+27	1.0	-3.44	444311.512	31	100100000.00174999	5.587e+19	1.0	-1.222	428621.512	
54	120	0	4	20	52	3	3	31	1013.25	160000000.00000003	1.0	0.0	6443.360000000001	31	10132.5	110000000.00000001	1.0	0.0	5439.2	31	101325.0	330000000.00000006	1.0	0.0	8681.800000000001	
54	10	0	1	140	0	1	260000.00000000003	1.0	0.487	121545.2	
54	131	0	12	22	0	1	3000000.0000000005	1.0	0.0	24940.824	
54	153	0	1	16	0	1	0.4600000000000001	1.0	2.0	27196.0	
54	153	0	12	4	0	1	1.3000000000000003	1.0	1.5	418.40000000000003	
54	136	0	54	55	3	1	50000000.00000001	1.0	0.0	0.0	
148	0	0	38	38	0	3	7	31	89.9766	1.745e+31	1.0	-5.847	395400.552	31	916.079325	1.467e+32	1.0	-5.82	396622.28	31	9324.838425	4.743e+32	1.0	-5.678	399115.944	31	94915.78845	6.915e+31	1.0	-5.184	401103.344	31	966132.963075	7.992e+29	1.0	-4.484	402237.208	31	9834119.55855	5.918e+26	1.0	-3.563	403304.12799999997	31	100100000.00174999	1.62e+20	1.0	-1.81	394597.22400000005	
3	24	0	53	114	0	1	0.06600000000000002	1.0	2.728	18614.615999999998	
1	24	0	4	114	0	1	21000000.000000004	1.0	0.0	22196.12	
4	24	0	7	114	0	1	150.00000000000003	1.0	1.443	472.79200000000003	
61	114	0	20	24	0	1	10000000.000000002	1.0	0.0	0.0	
61	24	0	22	114	0	2	4.910000000000001e-20	1.0	7.37	40714.504	-2.9390000000000004e-10	1.0	4.897	124089.072	
3	20	24	22	114	0	1	8.316000000000002e-17	1.0	5.095	59760.072	
114	114	0	22	24	0	1	4800000.000000001	1.0	0.0	0.0	
114	62	0	22	24	0	1	2400000.0000000005	1.0	0.0	0.0	
60	24	0	114	21	0	1	2.1900000000000003e-13	1.0	5.58	16300.864	
80	24	0	60	114	0	1	3.5400000000000007e-10	1.0	4.19	15062.4	
24	28	0	114	29	0	1	1.7500000000000005e-08	1.0	4.02	97780.08	
16	114	0	12	24	0	1	30000000.000000004	1.0	0.0	0.0	
10	24	0	9	114	0	1	182665.50000000003	1.0	0.647	31108.039999999997	
45	114	0	46	24	0	1	0.00011357140000000002	1.0	3.06	21129.2	
38	24	0	37	114	0	1	1806000.0000000002	1.0	0.0	0.0	
46	114	0	40	24	0	1	3.0200000000000006e-05	1.0	2.95	50124.32	
3	114	0	7	80	0	3	7	31	89.9766	11380.000000000002	1.0	0.693	-5288.576	31	916.079325	11520.000000000002	1.0	0.691	-5263.472	31	9324.838425	12890.000000000002	1.0	0.678	-5008.2480000000005	31	94915.78845	26510.000000000004	1.0	0.597	-3204.944	31	966132.963075	78620.00000000001	1.0	0.492	2376.5119999999997	31	9834119.55855	674.0000000000001	1.0	1.116	6455.911999999999	31	100100000.00174999	8.289000000000001e-05	1.0	3.045	-794.96	
3	114	0	24	0	0	3	7	31	89.9766	7.911000000000001e+20	1.0	-5.571	19476.52	31	916.079325	7.932000000000001e+21	1.0	-5.569	19489.072	31	9324.838425	6.989000000000001e+22	1.0	-5.551	19585.304	31	94915.78845	2.5260000000000004e+23	1.0	-5.419	20158.512	31	966132.963075	2.8520000000000002e+22	1.0	-4.863	20710.8	31	9834119.55855	3.6280000000000005e+18	1.0	-3.516	16614.664	31	100100000.00174999	15330000000000.002	1.0	-1.852	7296.896	
3	62	0	3	114	0	3	7	31	89.9766	2.2660000000000005	1.0	2.045	-1468.5839999999998	31	916.079325	2.2670000000000003	1.0	2.045	-1464.3999999999999	31	9324.838425	2.2700000000000005	1.0	2.044	-1456.032	31	94915.78845	2.3070000000000004	1.0	2.043	-1351.432	31	966132.963075	2.5470000000000006	1.0	2.036	-472.79200000000003	31	9834119.55855	1.0450000000000002	1.0	2.168	2799.096	31	100100000.00174999	8.448000000000002e-05	1.0	3.338	1594.104	
136	62	0	55	24	0	1	1.2000000000000002	1.0	2.0	0.0	
136	114	0	55	24	0	1	1.2000000000000002	1.0	2.0	0.0	
146	62	0	37	24	0	1	1.2000000000000002	1.0	2.0	0.0	
146	114	0	37	24	0	1	1.2000000000000002	1.0	2.0	0.0	
131	62	0	37	24	0	1	2.4000000000000004	1.0	2.0	0.0	
131	114	0	37	24	0	1	5780000.000000001	1.0	0.0	0.0	
63	144	0	52	109	0	1	13361700.000000002	1.0	-0.103	0.0	
63	145	0	52	109	0	1	3408260.0000000005	1.0	-0.0	0.0	
122	144	0	52	109	0	1	13564.200000000003	1.0	0.47	0.0	
122	145	0	52	109	0	1	13564.200000000003	1.0	0.47	0.0	
63	114	0	52	24	0	1	4820000.000000001	1.0	0.0	0.0	
122	62	0	52	24	0	1	9445.080000000002	1.0	0.509	0.0	
122	114	0	52	24	0	1	13564.200000000003	1.0	0.47	0.0	
10	138	0	4	107	0	1	1.0000000000000003e-05	1.0	3.46	-1953.928	
9	134	0	107	60	0	3	7	31	89.9766	230100000.00000003	1.0	-0.812	331996.216	31	916.079325	97810000000.00002	1.0	-1.498	346008.432	31	9324.838425	2543000000000.0005	1.0	-1.82	360154.53599999996	31	94915.78845	88250000000.00002	1.0	-1.318	369781.92	31	966132.963075	59390.00000000001	1.0	0.493	368380.28	31	9834119.55855	1.7580000000000004e-06	1.0	3.457	353585.656	31	100100000.00174999	2.8400000000000003e-16	1.0	6.093	336226.24	
12	108	0	10	137	0	1	5.03e-05	1.0	2.98	148988.056	
9	134	0	108	80	0	3	7	31	89.9766	0.06945000000000001	1.0	2.073	486184.984	31	916.079325	0.06944000000000002	1.0	2.073	486184.984	31	9324.838425	0.06929000000000002	1.0	2.073	486197.53599999996	31	94915.78845	0.06778	1.0	2.076	486285.39999999997	31	966132.963075	0.05287000000000001	1.0	2.113	487021.784	31	9834119.55855	0.0030530000000000006	1.0	2.486	489105.416	31	100100000.00174999	8.440000000000001e-09	1.0	4.049	484515.568	
136	107	0	55	108	0	1	363.33000000000004	1.0	1.265	0.0	
16	144	0	12	109	0	1	0.9200000000000002	1.0	1.94	-4811.599999999999	
16	145	0	12	109	0	1	0.8200000000000002	1.0	1.87	3974.7999999999997	
145	144	0	134	109	0	1	21063800.000000004	1.0	-0.251	0.0	
145	145	0	134	109	0	1	726.6600000000001	1.0	1.265	0.0	
144	144	0	134	109	0	1	1089.9900000000002	1.0	1.265	0.0	
145	144	0	134	109	0	1	1089.9900000000002	1.0	1.265	0.0	
62	145	0	134	24	0	1	4.800000000000001	1.0	2.0	0.0	
114	145	0	134	24	0	1	2.4000000000000004	1.0	2.0	0.0	
62	144	0	134	24	0	1	10.8	1.0	2.0	0.0	
114	144	0	134	24	0	1	8670000.000000002	1.0	0.0	0.0	
146	144	0	37	109	0	1	10531900.000000002	1.0	-0.251	0.0	
146	145	0	37	109	0	1	363.33000000000004	1.0	1.265	0.0	
131	144	0	37	109	0	1	726.6600000000001	1.0	1.265	0.0	
131	145	0	37	109	0	1	726.6600000000001	1.0	1.265	0.0	
47	144	0	42	109	0	1	0.014633250000000002	1.0	2.437	9778.008000000002	
124	144	0	42	109	0	1	44.79746000000001	1.0	1.503	26555.848	
124	145	0	42	109	0	1	4.443442000000001e-07	1.0	3.706	68270.328	
47	114	0	42	24	0	1	6.52247e-05	1.0	3.06	13915.984	
124	62	0	42	24	0	1	140000.00000000003	1.0	0.0	0.0	
124	114	0	42	24	0	1	3.0200000000000006e-05	1.0	2.95	50124.32	
138	150	0	16	149	0	1	1.6000000000000003	1.0	1.87	18233.872	
140	150	0	16	149	0	1	738.3000000000001	1.0	1.263	4242.576	
138	144	0	16	109	0	1	1.8000000000000003	1.0	1.94	1054.368	
138	145	0	16	109	0	1	1.6000000000000003	1.0	1.87	19296.608	
140	144	0	16	109	0	1	738.3000000000001	1.0	1.263	1707.072	
140	145	0	16	109	0	1	738.3000000000001	1.0	1.263	4903.648	
138	62	0	16	24	0	1	0.029400000000000006	1.0	2.69	0.0	
138	114	0	16	24	0	1	1.6000000000000003	1.0	1.87	16016.351999999999	
140	62	0	16	24	0	1	4.800000000000001	1.0	2.0	2786.5440000000003	
140	114	0	16	24	0	1	738.3000000000001	1.0	1.263	2970.64	
123	144	0	43	109	0	1	369.15000000000003	1.0	1.263	0.0	
123	145	0	43	109	0	1	369.15000000000003	1.0	1.263	0.0	
48	144	0	43	109	0	1	44.64180000000001	1.0	1.57	0.0	
48	145	0	43	109	0	1	1.6000000000000003	1.0	1.87	7815.712	
123	62	0	43	24	0	1	625.9430000000001	1.0	1.279	0.0	
123	114	0	43	24	0	1	369.15000000000003	1.0	1.263	0.0	
48	114	0	43	24	0	1	1.6000000000000003	1.0	1.87	5907.808	
123	107	0	43	108	0	1	369.15000000000003	1.0	1.263	0.0	
114	144	0	22	109	0	1	13361700.000000002	1.0	-0.103	0.0	
114	145	0	22	109	0	1	3408260.0000000005	1.0	-0.0	0.0	
62	144	0	22	109	0	1	1107.4500000000003	1.0	1.263	0.0	
62	145	0	22	109	0	1	1107.4500000000003	1.0	1.263	0.0	
141	150	0	140	149	0	1	1.5827310000000002e-10	1.0	4.663	172882.88	
141	144	0	140	109	0	1	0.9200000000000002	1.0	1.94	11652.44	
141	145	0	140	109	0	1	7.718269000000001e-10	1.0	4.423	19744.296000000002	
141	62	0	140	24	0	1	0.014000000000000002	1.0	2.69	65354.079999999994	
141	30	0	138	31	0	1	3.2000000000000006	1.0	1.87	26568.399999999998	
141	150	0	138	149	0	1	4.800000000000001	1.0	2.0	-1380.72	
141	62	0	138	24	0	1	0.05800000000000001	1.0	2.69	39999.04	
141	114	0	138	24	0	1	3.2000000000000006	1.0	1.87	26568.399999999998	
150	144	0	72	109	0	1	21063800.000000004	1.0	-0.251	0.0	
150	145	0	72	109	0	1	726.6600000000001	1.0	1.265	0.0	
150	62	0	72	24	0	1	4.800000000000001	1.0	2.0	0.0	
150	114	0	72	24	0	1	2.4000000000000004	1.0	2.0	0.0	
141	145	0	138	109	0	1	3.2000000000000006	1.0	1.87	26568.399999999998	
140	30	0	141	29	0	1	72300000.00000001	1.0	0.0	3681.92	
138	30	0	141	29	0	1	8670000.000000002	1.0	0.0	740.568	
150	30	0	149	29	0	1	8670000.000000002	1.0	0.0	0.0	
144	30	0	109	29	0	1	31595700.000000004	1.0	-0.251	0.0	
145	30	0	109	29	0	1	1089.9900000000002	1.0	1.265	0.0	
114	30	0	24	29	0	1	8670000.000000002	1.0	0.0	0.0	
54	24	0	5	114	0	1	0.36000000000000004	1.0	2.27	178907.84	
54	114	0	5	22	0	2	72000000.00000001	1.0	0.0	15631.424	29000000000.000004	1.0	-1.5	0.0	
54	23	0	5	122	0	1	30000000.000000004	1.0	0.0	263592.0	
54	122	0	5	52	0	1	50000000.00000001	1.0	0.0	0.0	
54	123	0	43	5	0	1	0.0011000000000000003	1.0	3.2	-983.2399999999999	
54	136	0	55	5	0	1	560000000.0000001	1.0	-0.385	-54.391999999999996	
54	140	0	5	16	0	1	1.1100000000000004e-06	1.0	3.489	58157.6	
5	10	0	4	140	0	1	0.0034890000000000008	1.0	2.639	100156.59199999999	
5	138	0	54	141	0	1	0.029000000000000005	1.0	2.69	-6694.400000000001	
54	138	0	5	16	0	1	3000000.0000000005	1.0	0.0	104600.0	
54	145	0	5	134	0	1	1.0000000000000002e+16	1.0	-3.09	28267.104	
54	131	0	5	37	0	1	10400000000.000002	1.0	-1.26	3439.2479999999996	
5	131	0	54	134	0	1	5.930153000000001	1.0	1.827	27112.320000000003	
5	146	0	54	134	0	1	49497.47000000001	1.0	0.0	-6849.208	
5	128	0	54	69	0	1	1.4339050000000003e-08	1.0	4.127	65341.528000000006	
126	5	0	54	127	0	1	0.00012411850000000003	1.0	3.223	22426.24	
42	5	0	54	124	0	1	49497.47000000001	1.0	0.0	-6849.208	
5	140	0	54	141	0	1	49497.47000000001	1.0	0.0	-6849.208	
5	67	0	54	133	0	1	6.774283000000002e-08	1.0	4.024	74542.144	
5	150	0	54	149	0	1	36.957190000000004	1.0	1.127	73973.12	
5	144	0	54	109	0	1	44.79746000000001	1.0	1.503	26555.848	
5	145	0	54	109	0	1	4.443442000000001e-07	1.0	3.706	68270.328	
143	61	0	140	20	0	1	7100000.000000001	1.0	0.0	0.0	
143	136	0	55	140	0	1	1.2000000000000002	1.0	2.0	0.0	
143	146	0	140	37	0	1	1.2000000000000002	1.0	2.0	0.0	
143	131	0	140	37	0	1	5780000.000000001	1.0	0.0	0.0	
143	63	0	140	52	0	1	13361700.000000002	1.0	-0.103	0.0	
143	122	0	140	52	0	1	13564.200000000003	1.0	0.47	0.0	
3	143	0	140	0	0	3	7	31	89.9766	2.7500000000000005e+18	1.0	-4.25	12677.519999999999	31	916.079325	1.1450000000000002e+19	1.0	-4.145	15016.376	31	9324.838425	1.1160000000000002e+19	1.0	-3.872	17141.848	31	94915.78845	5.292000000000001e+17	1.0	-3.252	17928.440000000002	31	966132.963075	228400000000000.03	1.0	-2.101	14585.424	31	9834119.55855	7691000000.000001	1.0	-0.713	7041.6720000000005	31	100100000.00174999	15160000.000000002	1.0	0.099	1623.392	
3	143	0	4	57	0	3	7	31	89.9766	15550000.000000002	1.0	0.088	1439.2959999999998	31	916.079325	15550000.000000002	1.0	0.088	1439.2959999999998	31	9324.838425	15570000.000000002	1.0	0.088	1443.4799999999998	31	94915.78845	15720000.000000002	1.0	0.087	1464.3999999999999	31	966132.963075	17290000.000000004	1.0	0.076	1686.152	31	9834119.55855	36130000.00000001	1.0	-0.008	3564.768	31	100100000.00174999	64810000.00000001	1.0	-0.053	9828.216	
3	143	0	138	0	0	3	7	31	89.9766	431200000.00000006	1.0	-2.366	4920.384	31	916.079325	4389000000.000001	1.0	-2.366	4920.384	31	9324.838425	44710000000.00001	1.0	-2.366	4924.568	31	94915.78845	458800000000.00006	1.0	-2.367	4945.487999999999	31	966132.963075	5047000000000.001	1.0	-2.376	5163.056	31	9834119.55855	88030000000000.02	1.0	-2.436	6932.888	31	100100000.00174999	354300000000000.06	1.0	-2.304	11669.176000000001	
1	10	0	3	143	0	3	7	31	89.9766	2674.0000000000005	1.0	1.024	-50.208	31	916.079325	3004.0000000000005	1.0	1.011	188.28	31	9324.838425	7170.000000000001	1.0	0.91	2104.552	31	94915.78845	44770.00000000001	1.0	0.716	8857.528	31	966132.963075	268.30000000000007	1.0	1.39	13313.488	31	9834119.55855	8.050000000000003e-06	1.0	3.492	4778.128	31	100100000.00174999	5.179000000000001e-13	1.0	5.362	-7066.776	
143	136	0	55	138	0	1	1.2000000000000002	1.0	2.0	0.0	
143	145	0	140	134	0	1	2.4000000000000004	1.0	2.0	970.6880000000001	
143	144	0	140	134	0	1	8670000.000000002	1.0	0.0	0.0	
143	145	0	138	134	0	1	4.800000000000001	1.0	2.0	5050.088000000001	
143	144	0	138	134	0	1	10.8	1.0	2.0	2514.584	
143	146	0	138	37	0	1	1.2000000000000002	1.0	2.0	0.0	
143	131	0	138	37	0	1	2.4000000000000004	1.0	2.0	598.3119999999999	
143	63	0	138	52	0	1	5720900.000000001	1.0	0.0	0.0	
143	122	0	138	52	0	1	9445.080000000002	1.0	0.509	0.0	
143	138	0	16	140	0	1	1.8000000000000003	1.0	1.94	7920.312	
143	140	0	16	140	0	1	738.3000000000001	1.0	1.263	10330.296	
143	138	0	16	138	0	1	127.13800000000002	1.0	1.573	0.0	
143	140	0	16	138	0	1	4.800000000000001	1.0	2.0	25329.936	
123	143	0	43	140	0	1	369.15000000000003	1.0	1.263	0.0	
48	143	0	43	140	0	1	44.64180000000001	1.0	1.57	0.0	
123	143	0	43	138	0	1	625.9430000000001	1.0	1.279	0.0	
48	143	0	43	138	0	1	127.13800000000002	1.0	1.573	0.0	
143	114	0	140	22	0	1	13361700.000000002	1.0	-0.103	0.0	
143	62	0	140	22	0	1	1107.4500000000003	1.0	1.263	0.0	
143	114	0	138	22	0	1	5720900.000000001	1.0	0.0	0.0	
143	62	0	138	22	0	1	10.8	1.0	2.0	0.0	
143	150	0	140	72	0	1	2.4000000000000004	1.0	2.0	0.0	
143	150	0	138	72	0	1	4.800000000000001	1.0	2.0	1702.888	
143	151	0	140	133	0	1	365253.00000000006	1.0	0.09	0.0	
143	30	0	140	29	0	1	8670000.000000002	1.0	0.0	627.6	
5	24	0	6	114	0	1	3.5000000000000003e-10	1.0	4.85	43287.664	
5	114	0	6	22	0	1	12000000.000000002	1.0	0.0	0.0	
5	23	0	6	122	0	1	3.9000000000000006e-05	1.0	3.08	105461.904	
5	141	0	6	138	0	1	0.029000000000000005	1.0	2.69	39986.488000000005	
5	141	0	6	140	0	1	0.014000000000000002	1.0	2.69	26852.912	
5	140	0	16	6	0	1	0.029000000000000005	1.0	2.69	-6694.400000000001	
5	138	0	16	6	0	1	0.029000000000000005	1.0	2.69	-6694.400000000001	
57	144	0	8	109	0	1	0.9200000000000002	1.0	1.94	101215.144	
57	145	0	8	109	0	1	0.8200000000000002	1.0	1.87	188129.376	
45	144	0	46	109	0	1	89.59492000000002	1.0	1.503	26555.848	
128	31	0	69	30	0	1	1.5180000000000004e-08	1.0	4.34	52300.0	
134	145	0	131	109	0	1	0.8200000000000002	1.0	1.87	56203.672	
146	109	0	134	145	0	1	28.777710000000003	1.0	1.828	21560.152	
107	145	0	108	134	0	1	726.6600000000001	1.0	1.265	0.0	
107	144	0	108	134	0	1	1089.9900000000002	1.0	1.265	0.0	
38	109	0	37	144	0	1	15.178930000000003	1.0	1.828	50956.936	
107	146	0	108	37	0	1	363.33000000000004	1.0	1.265	0.0	
107	131	0	108	37	0	1	726.6600000000001	1.0	1.265	0.0	
126	144	0	41	109	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
126	145	0	41	109	0	1	6.52247e-05	1.0	3.06	13915.984	
144	151	0	109	133	0	1	365253.00000000006	1.0	0.09	0.0	
145	151	0	109	133	0	1	772178.0000000001	1.0	0.025	0.0	
62	151	0	24	133	0	1	9445.080000000002	1.0	0.509	0.0	
114	151	0	24	133	0	1	482000.00000000006	1.0	0.0	0.0	
109	30	0	145	31	0	1	1.2910120000000003e-09	1.0	4.34	29392.600000000002	
109	28	0	145	29	0	1	2.801004e-09	1.0	4.41	6832.472	
144	109	0	145	109	0	1	8.400000000000002	1.0	1.94	22970.16	
143	0	0	16	0	0	3	7	31	89.9766	2885000000000.0	1.0	-1.907	5769.736	31	916.079325	29190000000000.0	1.0	-1.907	5786.472	31	9324.838425	282200000000000.0	1.0	-1.9	5962.2	31	94915.78845	1549000000000000.0	1.0	-1.824	7112.8	31	966132.963075	53610000000000.0	1.0	-1.172	6585.616	31	9834119.55855	232000000000.0	1.0	-0.41	2820.016	31	100100000.00174999	38340000000.0	1.0	-0.172	1292.856	
143	0	0	12	3	0	3	7	31	89.9766	2524000000000000.0	1.0	-2.203	103357.352	31	916.079325	2.388e+16	1.0	-2.195	103302.96	31	9324.838425	1.353e+17	1.0	-2.128	102938.952	31	94915.78845	1.952e+17	1.0	-1.915	103131.416	31	966132.963075	3.614e+16	1.0	-1.556	103750.648	31	9834119.55855	8928000000000000.0	1.0	-1.353	105198.312	31	100100000.00174999	567300000000000.0	1.0	-1.031	106951.40800000001	
60	134	0	80	144	0	3	7	31	89.9766	3.0490000000000005e+18	1.0	-3.898	408638.728	31	916.079325	3.0490000000000005e+18	1.0	-3.898	408638.728	31	9324.838425	3.0490000000000005e+18	1.0	-3.898	408642.912	31	94915.78845	3.0500000000000005e+18	1.0	-3.898	408647.09599999996	31	966132.963075	3.0570000000000005e+18	1.0	-3.899	408709.85599999997	31	9834119.55855	2.9660000000000005e+18	1.0	-3.904	409220.304	31	100100000.00174999	1.0110000000000001e+18	1.0	-3.824	411006.87200000003	
60	134	0	57	30	0	3	7	31	89.9766	2.5370000000000003e+30	1.0	-7.012	306277.168	31	916.079325	2.5310000000000006e+30	1.0	-7.012	306277.168	31	9324.838425	2.4780000000000005e+30	1.0	-7.01	306256.248	31	94915.78845	2.0020000000000003e+30	1.0	-6.984	306063.784	31	966132.963075	3.0790000000000004e+29	1.0	-6.759	304419.472	31	9834119.55855	7.302000000000002e+25	1.0	-5.764	297976.112	31	100100000.00174999	3.6110000000000007e+20	1.0	-4.382	290013.95999999996	
9	29	0	60	145	0	3	7	31	89.9766	7.719000000000002e+73	1.0	-19.704	429859.976	31	916.079325	8.605000000000001e+73	1.0	-19.717	430031.52	31	9324.838425	2.2200000000000002e+74	1.0	-19.83	431558.68	31	94915.78845	1.1990000000000002e+76	1.0	-20.298	438684.032	31	966132.963075	5.4940000000000006e+76	1.0	-20.427	447173.36799999996	31	9834119.55855	8.342000000000001e+69	1.0	-18.417	439499.912	31	100100000.00174999	7.586000000000002e+53	1.0	-13.825	408688.936	
59	133	0	60	67	0	1	7.880000000000002e-09	1.0	4.293	47074.184	
128	29	0	69	28	0	1	1.3720000000000001e-08	1.0	4.34	94265.52	
58	146	0	37	80	0	1	0.8200000000000002	1.0	1.87	0.0	
58	131	0	37	80	0	1	1.6200000000000003	1.0	1.87	0.0	
28	133	0	67	29	0	1	2.0760000000000002e-08	1.0	4.34	2510.4	
29	0	0	53	117	0	7	7.0000000000000014e+44	1.0	-9.31	417981.60000000003	8000000000000.0	1.0	0.44	371539.2	0.735	1040.0	5420.0	180.0	
54	117	0	52	59	0	1	10000000.000000002	1.0	0.0	0.0	
3	117	0	3	27	0	1	100000000.00000001	1.0	0.0	0.0	
5	136	0	55	6	0	1	0.014000000000000002	1.0	2.69	-6694.400000000001	
38	23	0	122	37	0	1	0.005435682000000001	1.0	2.704	21865.584	
130	150	0	126	149	0	1	0.0025110830000000003	1.0	2.902	-1129.68	
127	150	0	126	149	0	1	0.0004461369000000001	1.0	3.113	-10288.456	
130	62	0	126	24	0	1	0.33219270000000006	1.0	2.265	1506.24	
130	114	0	126	24	0	1	0.0001304494	1.0	3.06	13915.984	
127	62	0	126	24	0	1	2.6400000000000006	1.0	2.09	-1966.4799999999998	
127	114	0	126	24	0	1	0.00018673130000000003	1.0	3.06	-1184.072	
41	28	0	126	27	0	1	42127600.00000001	1.0	-0.251	7317.816000000001	
126	28	0	127	27	0	1	21063800.000000004	1.0	-0.251	0.0	
126	62	0	41	24	0	1	0.16609640000000003	1.0	2.265	1506.24	
126	114	0	41	24	0	1	6.52247e-05	1.0	3.06	13915.984	
107	122	0	108	52	0	1	13564.200000000003	1.0	0.47	0.0	
5	122	0	6	52	0	1	9445.080000000002	1.0	0.509	0.0	
117	0	0	27	0	0	3	7	31	89.9766	303200000.0	1.0	-0.64	656.888	31	916.079325	3103000000.0	1.0	-0.641	665.256	31	9324.838425	33370000000.0	1.0	-0.648	753.12	31	94915.78845	527200000000.0	1.0	-0.7	1443.4799999999998	31	966132.963075	19770000000000.0	1.0	-0.854	3773.9680000000003	31	9834119.55855	1242000000000000.0	1.0	-1.064	7627.432	31	100100000.00174999	7.739e+16	1.0	-1.262	13330.224	
134	144	0	131	109	0	1	0.9200000000000002	1.0	1.94	18576.960000000003	
62	134	0	131	24	0	1	2.4000000000000004	1.0	2.0	-4978.96	
114	134	0	131	24	0	1	0.8200000000000002	1.0	1.87	56203.672	
130	144	0	126	109	0	1	89.59492000000002	1.0	1.503	26555.848	
130	145	0	126	109	0	1	0.0001304494	1.0	3.06	13915.984	
127	144	0	126	109	0	1	0.0004461369000000001	1.0	3.113	-10288.456	
127	145	0	126	109	0	1	0.00018673130000000003	1.0	3.06	-1184.072	
124	107	0	42	108	0	1	44.79746000000001	1.0	1.503	26555.848	
22	144	0	61	109	0	1	89.59492000000002	1.0	1.503	26555.848	
22	145	0	61	109	0	1	1.2983640000000002e-05	1.0	3.38	37823.35999999999	
138	39	0	16	135	0	1	0.029400000000000006	1.0	2.69	0.0	
140	39	0	16	135	0	1	4.800000000000001	1.0	2.0	16401.28	
138	122	0	16	23	0	1	0.05880000000000001	1.0	2.69	0.0	
138	63	0	16	23	0	1	1.6000000000000003	1.0	1.87	14167.024000000001	
140	122	0	16	23	0	1	9.600000000000001	1.0	2.0	719.6479999999999	
140	63	0	16	23	0	1	738.3000000000001	1.0	1.263	2029.24	
5	123	0	43	6	0	1	41.769000000000005	1.0	1.719	0.0	
141	39	0	140	135	0	1	3.4950000000000005e-08	1.0	3.75	81776.28000000001	
141	122	0	140	23	0	1	6.990000000000001e-08	1.0	3.75	81776.28000000001	
141	63	0	140	23	0	1	1.5827310000000002e-10	1.0	4.663	172882.88	
143	30	0	138	29	0	1	72300000.00000001	1.0	0.0	3414.144	
141	28	0	138	29	0	1	4.800000000000001	1.0	2.0	-1380.72	
141	144	0	138	109	0	1	0.06827884000000001	1.0	2.385	16401.28	
140	28	0	141	27	0	1	2.4000000000000004	1.0	2.0	4058.48	
138	28	0	141	27	0	1	5780000.000000001	1.0	0.0	757.304	
24	30	0	114	31	0	1	1.2910120000000003e-09	1.0	4.34	29392.600000000002	
109	30	0	144	31	0	1	3.2000000000000006	1.0	1.87	55408.712	
150	109	0	149	145	0	1	0.009060000000000002	1.0	2.75	172518.87199999997	
62	109	0	24	145	0	1	1.6195570000000003e-05	1.0	3.417	11556.208	
114	109	0	24	145	0	1	4.194233000000001e-09	1.0	4.381	55718.328	
149	30	0	150	31	0	1	0.0027500000000000003	1.0	2.81	24518.24	
150	28	0	149	27	0	1	5780000.000000001	1.0	0.0	0.0	
24	144	0	114	109	0	1	140526.10000000003	1.0	0.647	33057.784	
144	28	0	109	27	0	1	21063800.000000004	1.0	-0.251	0.0	
145	28	0	109	27	0	1	726.6600000000001	1.0	1.265	0.0	
114	28	0	24	27	0	1	5780000.000000001	1.0	0.0	0.0	
13	108	0	139	107	0	1	3.2300000000000004e-06	1.0	3.56	3192.392	
13	60	0	139	59	0	1	200000000.00000003	1.0	0.0	196229.6	
13	9	0	139	10	0	2	2.3600000000000004e-05	1.0	3.41	93261.36	1.8800000000000003e-05	1.0	3.52	136390.032	
13	16	0	12	139	0	1	0.04420000000000001	1.0	2.64	16911.728	
13	61	0	139	20	0	1	1.2400000000000003e+17	1.0	-3.29	9853.32	
3	139	0	13	53	0	1	201.00000000000003	1.0	1.55	27672.976	
3	139	0	4	16	0	1	56400.00000000001	1.0	0.86	20794.48	
3	139	0	12	7	0	1	8.13	1.0	1.89	16095.848	
139	139	0	12	13	7	1	3.49e-07	1.0	3.64	50793.76	
13	22	0	139	61	0	1	1.4200000000000003e-13	1.0	5.64	38580.664	
139	9	0	7	137	0	2	9.640000000000002e-10	1.0	4.24	121390.392	1.0800000000000002e-09	1.0	4.26	126381.904	
13	21	0	139	60	0	1	17100000.000000004	1.0	0.0	135770.80000000002	
57	139	0	13	10	0	1	10000000.000000002	1.0	0.0	0.0	
13	140	0	16	139	0	1	0.044000000000000004	1.0	2.64	16903.36	
13	138	0	16	139	0	1	600000.0000000001	1.0	0.0	8368.0	
13	5	0	54	139	0	1	1.9000000000000002e-06	1.0	3.32	12736.096	
1	139	0	13	4	0	1	12000000.000000002	1.0	0.0	24936.64	
4	139	0	13	7	0	1	1700000.0000000002	1.0	0.0	-2175.6800000000003	
139	38	0	13	37	0	1	12000000.000000002	1.0	0.0	0.0	
139	39	0	13	72	0	1	3600000.0000000005	1.0	0.0	0.0	
12	63	0	139	20	0	1	1500000.0000000002	1.0	0.0	0.0	
13	24	0	139	114	0	1	0.00015000000000000001	1.0	3.32	83826.44	
13	62	0	139	22	0	1	6000000.000000001	1.0	0.0	9560.44	
13	114	0	139	22	0	1	5000000.000000001	1.0	0.0	0.0	
13	31	0	139	30	0	2	3.3e-06	1.0	3.84	99997.59999999999	8.500000000000002e-05	1.0	3.45	133888.0	
139	28	0	13	29	0	1	0.8100000000000002	1.0	1.87	23028.735999999997	
153	139	0	13	10	0	1	10000000.000000002	1.0	0.0	0.0	
46	139	0	13	45	0	1	2.0400000000000004e-08	1.0	4.42	27823.600000000002	
13	47	0	42	139	0	1	0.33219270000000006	1.0	2.265	1506.24	
13	141	0	139	140	0	1	6.990000000000001e-08	1.0	3.75	81776.28000000001	
139	138	0	13	141	0	1	0.9200000000000002	1.0	1.94	8033.28	
139	150	0	13	149	0	1	2.4058250000000006e-05	1.0	3.252	99826.05600000001	
139	62	0	13	24	0	1	1.2000000000000002	1.0	2.0	-2510.4	
40	139	0	13	46	0	1	170.00000000000003	1.0	1.5	103595.84000000001	
139	131	0	13	134	0	1	0.9200000000000002	1.0	1.94	8033.28	
139	146	0	13	134	0	1	3.6569670000000007	1.0	1.84	26769.232	
139	51	0	13	69	0	1	2.9500000000000006e-12	1.0	5.63	49162.0	
139	128	0	13	69	0	1	6.500000000000001e-09	1.0	4.245	30124.8	
13	126	0	41	139	0	1	0.33219270000000006	1.0	2.265	1506.24	
13	127	0	126	139	0	1	5.280000000000001	1.0	2.09	-1966.4799999999998	
13	124	0	42	139	0	1	3.3914600000000006e-07	1.0	3.755	35488.687999999995	
13	48	0	43	139	0	1	1.6696620000000002e-39	1.0	13.783	0.0	
13	133	0	139	67	0	1	4.860000000000001	1.0	1.87	77613.2	
139	39	0	13	135	0	1	3.4950000000000005e-08	1.0	3.75	81776.28000000001	
139	122	0	13	23	0	1	6.990000000000001e-08	1.0	3.75	81776.28000000001	
139	63	0	13	23	0	1	1.5827310000000002e-10	1.0	4.663	172882.88	
139	144	0	13	109	0	1	0.9200000000000002	1.0	1.94	8033.28	
139	145	0	13	109	0	1	6.500000000000001e-09	1.0	4.245	30124.8	
12	4	0	139	0	0	3	7	31	89.9766	2541000000000.0005	1.0	-3.466	1740.5439999999999	31	916.079325	26360000000000.004	1.0	-3.468	1778.2	31	9324.838425	316500000000000.06	1.0	-3.487	2133.84	31	94915.78845	5446000000000001.0	1.0	-3.545	3786.52	31	966132.963075	5.664000000000001e+16	1.0	-3.537	6761.344	31	9834119.55855	1.2110000000000003e+17	1.0	-3.338	10660.832	31	100100000.00174999	1379000000000000.2	1.0	-2.527	11472.528	
13	3	0	139	0	0	3	7	31	89.9766	2144.0000000000005	1.0	-0.908	1673.6000000000001	31	916.079325	21820.000000000004	1.0	-0.908	1673.6000000000001	31	9324.838425	222100.00000000003	1.0	-0.908	1673.6000000000001	31	94915.78845	2261000.0000000005	1.0	-0.908	1673.6000000000001	31	966132.963075	23000000.000000004	1.0	-0.908	1681.968	31	9834119.55855	232900000.00000003	1.0	-0.907	1732.176	31	100100000.00174999	2187000000.0000005	1.0	-0.897	2167.312	
17	0	0	139	0	0	3	10	31	10132.5	1.09e+47	1.0	-11.48	218153.76	31	21825.405000000002	1.6e+44	1.0	-10.63	212463.52000000002	31	47024.9325	2.01e+41	1.0	-9.74	206940.64	31	101325.0	1.65e+38	1.0	-8.79	201501.43999999997	31	218254.05	7.49e+34	1.0	-7.73	196145.92	31	470249.325	2.32e+31	1.0	-6.6	191125.12	31	1013250.0	9.05e+27	1.0	-5.47	186857.43999999997	31	2182540.5	8.53e+24	1.0	-4.44	183593.92	31	4702493.25	2.73e+22	1.0	-3.55	181501.92	31	10132500.0	2.67e+20	1.0	-2.8	180414.08	
13	24	0	17	114	0	1	0.0024000000000000002	1.0	2.9	114934.48	
13	140	0	16	17	0	1	738.3000000000001	1.0	1.263	28773.368	
17	140	0	13	141	0	1	1.2000000000000002	1.0	2.0	-3305.36	
17	138	0	13	141	0	1	0.9200000000000002	1.0	1.94	3640.08	
17	150	0	13	149	0	1	0.3249867000000001	1.0	2.041	82148.656	
17	131	0	13	134	0	1	2.3357530000000004	1.0	1.883	15376.199999999999	
17	146	0	13	134	0	1	3.8275100000000006	1.0	1.828	9497.68	
17	128	0	13	69	0	1	0.00010777120000000001	1.0	2.998	42793.952	
13	126	0	41	17	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
126	17	0	13	127	0	1	0.00012411850000000003	1.0	3.223	22426.24	
13	124	0	42	17	0	1	53631.80000000001	1.0	0.0	-6619.088000000001	
13	138	0	16	17	0	1	1.8000000000000003	1.0	1.94	23296.512	
17	67	0	13	133	0	1	0.00023424710000000002	1.0	2.947	47396.352	
17	39	0	13	135	0	1	2.0169660000000004e-10	1.0	4.605	78550.416	
17	122	0	13	23	0	1	4.033932000000001e-10	1.0	4.605	78550.416	
17	144	0	13	109	0	1	0.9200000000000002	1.0	1.94	3640.08	
17	145	0	13	109	0	1	0.8100000000000002	1.0	1.87	20250.559999999998	
4	117	0	3	33	0	1	20000000.000000004	1.0	0.0	0.0	
4	33	0	20	114	0	1	1000000.0000000001	1.0	0.0	-4238.392	
60	33	0	152	0	0	3	7	31	89.9766	3.3360000000000007e+31	1.0	-8.609	75295.264	31	916.079325	5.499000000000001e+32	1.0	-8.602	86746.872	31	9324.838425	6.923000000000001e+31	1.0	-7.99	95353.36	31	94915.78845	7.919000000000001e+26	1.0	-6.252	94596.05600000001	31	966132.963075	1.9400000000000003e+17	1.0	-3.248	80274.224	31	9834119.55855	2573000.0000000005	1.0	0.023	59099.0	31	100100000.00174999	0.23770000000000005	1.0	2.105	44053.336	
46	144	0	40	109	0	1	1.1550000000000002e-07	1.0	3.93	70098.736	
46	145	0	40	109	0	1	0.014519130000000002	1.0	2.516	43312.768000000004	
22	128	0	61	69	0	1	1.2983640000000002e-05	1.0	3.38	37823.35999999999	
69	67	0	128	133	0	1	4.32e-09	1.0	4.34	49789.6	
62	69	0	128	24	0	1	1.6195570000000003e-05	1.0	3.417	11556.208	
114	69	0	128	24	0	1	2.496461e-09	1.0	4.34	51952.728	
69	144	0	51	109	0	1	0.006081211000000001	1.0	2.775	761.4879999999999	
69	145	0	51	109	0	1	0.00010411270000000002	1.0	3.06	14924.328000000001	
114	69	0	51	24	0	1	0.00010411270000000002	1.0	3.06	14924.328000000001	
146	31	0	134	30	0	1	35.58	1.0	1.8	39204.079999999994	
131	28	0	134	27	0	1	29597000.000000004	1.0	-0.312	0.0	
146	28	0	134	27	0	1	726.6600000000001	1.0	1.265	0.0	
131	34	0	134	33	0	1	659.412	1.0	1.422	740.568	
146	34	0	134	33	0	1	659.412	1.0	1.422	0.0	
128	109	0	69	145	0	1	1.8738350000000003e-09	1.0	4.34	40932.072	
128	28	0	69	27	0	1	21063800.000000004	1.0	-0.251	0.0	
128	34	0	69	33	0	1	659.412	1.0	1.422	0.0	
126	34	0	127	33	0	1	659.412	1.0	1.422	7614.88	
22	150	0	61	149	0	1	181000.00000000003	1.0	0.0	54057.28	
42	28	0	124	27	0	1	2.4000000000000004	1.0	2.0	24417.824	
39	109	0	72	145	0	1	29400000.000000004	1.0	0.0	34015.920000000006	
39	24	0	72	114	0	1	29400000.000000004	1.0	0.0	34015.920000000006	
67	28	0	27	133	0	1	21063800.000000004	1.0	-0.251	0.0	
67	34	0	33	133	0	1	659.412	1.0	1.422	0.0	
122	28	0	23	27	0	1	4.800000000000001	1.0	2.0	0.0	
122	34	0	23	33	0	1	1318.824	1.0	1.422	0.0	
150	34	0	149	33	0	1	659.412	1.0	1.422	0.0	
144	34	0	109	33	0	1	659.412	1.0	1.422	0.0	
145	34	0	109	33	0	1	659.412	1.0	1.422	0.0	
114	34	0	24	33	0	1	659.412	1.0	1.422	0.0	
60	134	0	80	145	0	3	7	31	89.9766	1.6330000000000002e+100	1.0	-27.806	532803.112	31	916.079325	1.6300000000000002e+100	1.0	-27.806	532798.928	31	9324.838425	1.5990000000000003e+100	1.0	-27.803	532773.824	31	94915.78845	1.3120000000000002e+100	1.0	-27.78	532489.312	31	966132.963075	1.7350000000000002e+99	1.0	-27.543	529711.1359999999	31	9834119.55855	5.701e+92	1.0	-25.759	510669.752	31	100100000.00174999	8.194000000000002e+72	1.0	-20.247	456353.064	
60	134	0	59	144	0	3	7	31	89.9766	1.3990000000000003e+102	1.0	-28.008	526640.0800000001	31	916.079325	1.3970000000000003e+102	1.0	-28.007	526635.896	31	9324.838425	1.3770000000000003e+102	1.0	-28.006	526606.608	31	94915.78845	1.1680000000000002e+102	1.0	-27.989	526296.992	31	966132.963075	1.2560000000000002e+101	1.0	-27.736	522861.928	31	9834119.55855	2.7620000000000005e+93	1.0	-25.645	499678.384	31	100100000.00174999	1.076e+72	1.0	-19.718	440382.73600000003	
19	122	0	52	58	0	1	13564.200000000003	1.0	0.47	0.0	
41	5	0	54	126	0	1	98994.95000000001	1.0	0.0	-6849.208	
126	58	0	41	80	0	1	0.0044645940000000005	1.0	2.785	-4753.023999999999	
126	5	0	41	6	0	1	0.16609640000000003	1.0	2.265	1506.24	
124	5	0	42	6	0	1	45825.76000000001	1.0	0.0	-10932.792	
13	136	0	55	139	0	1	2.4000000000000004	1.0	2.0	0.0	
16	107	0	138	106	0	1	4.850000000000001e-23	1.0	8.15	3782.3360000000002	
139	107	0	12	7	106	1	2.7900000000000003e-14	1.0	5.51	46492.608	
13	106	0	139	136	0	2	1.2500000000000003e-06	1.0	3.8	43555.44	2.3300000000000006e-07	1.0	3.5	-539.736	
4	106	0	136	7	0	2	0.006740000000000001	1.0	2.8	-2121.288	0.07650000000000001	1.0	2.25	-9836.584	
3	106	0	136	53	0	1	388.6000000000001	1.0	1.732	3087.792	
106	60	0	136	21	0	1	0.0018550000000000003	1.0	3.045	3786.52	
10	106	0	136	9	0	1	0.27110000000000006	1.0	2.226	-4326.256	
106	0	0	3	136	0	5	1.9000000000000005e+21	1.0	-3.05	276591.688	
1	106	0	4	136	0	1	330.00000000000006	1.0	1.5	2079.448	
57	106	0	136	10	0	1	2.4000000000000004	1.0	2.0	-4987.3279999999995	
153	10	0	3	106	0	1	50000000.00000001	1.0	0.0	0.0	
153	107	0	10	106	0	1	20000000.000000004	1.0	0.0	0.0	
153	106	0	136	10	0	1	2.4000000000000004	1.0	2.0	-4987.3279999999995	
46	106	0	136	45	0	1	15.178930000000003	1.0	1.828	2313.7520000000004	
106	38	0	136	37	0	1	15.178930000000003	1.0	1.828	2313.7520000000004	
40	106	0	46	136	0	1	56.28499000000001	1.0	1.75	8146.2480000000005	
126	136	0	41	106	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
136	64	0	55	27	0	1	3610000.0000000005	1.0	0.0	0.0	
146	64	0	37	27	0	1	3610000.0000000005	1.0	0.0	0.0	
131	64	0	37	27	0	1	7220000.000000001	1.0	0.0	0.0	
130	64	0	126	27	0	1	0.0025110830000000003	1.0	2.902	-1129.68	
127	64	0	126	27	0	1	0.0004461369000000001	1.0	3.113	-10288.456	
126	64	0	41	27	0	1	4.780000000000001e-06	1.0	3.37	-6995.648	
124	64	0	42	27	0	1	1460109.0000000002	1.0	0.0	2401.616	
122	64	0	52	27	0	1	13564.200000000003	1.0	0.47	0.0	
123	64	0	43	27	0	1	3610000.0000000005	1.0	0.0	0.0	
114	64	0	22	27	0	1	36100000.00000001	1.0	0.0	0.0	
150	64	0	72	27	0	1	7220000.000000001	1.0	0.0	0.0	
145	64	0	134	27	0	1	7220000.000000001	1.0	0.0	0.0	
144	64	0	134	27	0	1	10830000.000000002	1.0	0.0	0.0	
64	151	0	27	133	0	1	6030000.000000001	1.0	0.0	0.0	
4	32	0	20	115	0	3	3	32	101325.0	30320000000.000004	1.0	-0.935	2757.2560000000003	86940000000000.02	1.0	-1.792	25078.896	32	1013250.0	1143000000000.0002	1.0	-1.392	5836.68	3.4900000000000004e+16	1.0	-2.475	38337.992	32	10132500.0	3224000000000.0005	1.0	-1.523	6807.368	1.2610000000000003e+18	1.0	-2.902	44024.048	
4	32	0	20	115	0	1	2873000.0000000005	1.0	0.37	-100.416	
4	32	0	3	120	0	3	5	31	1013.25	263.20000000000005	1.0	1.41	3535.48	31	10132.5	263.20000000000005	1.0	1.41	3535.48	31	101325.0	263.80000000000007	1.0	1.41	3552.216	31	1013250.0	296.30000000000007	1.0	1.4	3836.728	31	10132500.0	819.0000000000001	1.0	1.28	6405.704	
120	0	0	1	32	0	3	7	31	89.9766	3.166e+39	1.0	-7.971	529426.624	31	916.079325	1.078e+38	1.0	-7.272	532652.488	31	9324.838425	1.421e+34	1.0	-5.916	530786.424	31	94915.78845	3.015e+27	1.0	-3.82	520849.424	31	966132.963075	1.105e+20	1.0	-1.581	506439.728	31	9834119.55855	1264000000000000.0	1.0	-0.118	495862.576	31	100100000.00174999	21090000000000.0	1.0	0.405	491896.14400000003	
136	32	0	55	33	0	1	363.33000000000004	1.0	1.265	0.0	
145	32	0	134	33	0	1	304000000.00000006	1.0	-0.7	0.0	
144	32	0	134	33	0	1	1089.9900000000002	1.0	1.265	0.0	
146	32	0	37	33	0	1	14798500.000000002	1.0	-0.312	0.0	
131	32	0	37	33	0	1	726.6600000000001	1.0	1.265	0.0	
126	32	0	41	33	0	1	0.00022791280000000004	1.0	3.06	-8242.48	
122	32	0	52	33	0	1	13564.200000000003	1.0	0.47	0.0	
123	32	0	43	33	0	1	369.15000000000003	1.0	1.263	0.0	
114	32	0	22	33	0	1	30100000.000000004	1.0	0.0	0.0	
150	32	0	72	33	0	1	304000000.00000006	1.0	-0.7	0.0	
32	151	0	33	133	0	1	6311090.000000001	1.0	-0.199	0.0	
136	61	0	106	20	0	1	7100000.000000001	1.0	0.0	0.0	
150	134	0	131	149	0	1	5.830000000000001e-07	1.0	3.84	481.16	
13	136	0	55	17	0	1	1.2000000000000002	1.0	2.0	0.0	
5	145	0	6	134	0	1	110.73640000000002	1.0	1.721	0.0	
5	144	0	6	134	0	1	125.30700000000002	1.0	1.719	0.0	
13	145	0	139	134	0	1	9.600000000000001	1.0	2.0	5167.240000000001	
13	144	0	139	134	0	1	21.6	1.0	2.0	2594.08	
5	146	0	6	37	0	1	41.769000000000005	1.0	1.719	0.0	
5	131	0	6	37	0	1	0.028000000000000004	1.0	2.69	-6736.240000000001	
13	146	0	139	37	0	1	2.4000000000000004	1.0	2.0	0.0	
13	131	0	139	37	0	1	4.800000000000001	1.0	2.0	635.968	
13	146	0	17	37	0	1	1.2000000000000002	1.0	2.0	0.0	
13	131	0	17	37	0	1	5780000.000000001	1.0	0.0	1765.648	
13	130	0	126	139	0	1	0.6643854000000001	1.0	2.265	1506.24	
13	130	0	126	17	0	1	0.0025110830000000003	1.0	2.902	9715.248	
13	63	0	139	52	0	1	36200000.00000001	1.0	0.0	0.0	
13	122	0	139	52	0	1	18890.160000000003	1.0	0.509	0.0	
13	122	0	17	52	0	1	13564.200000000003	1.0	0.47	0.0	
13	123	0	43	139	0	1	1251.8860000000002	1.0	1.279	0.0	
13	123	0	43	17	0	1	369.15000000000003	1.0	1.263	0.0	
42	34	0	124	33	0	1	659.412	1.0	1.422	28283.84	
5	150	0	6	72	0	1	110.73640000000002	1.0	1.721	0.0	
13	17	0	13	139	0	1	3.3914600000000006e-07	1.0	3.755	35488.687999999995	
61	30	0	60	116	0	3	6	31	101.325	920000000000.0001	1.0	-1.299	10480.92	31	1013.25	1100000000000.0002	1.0	-1.321	10748.696	31	10132.5	5700000000000.001	1.0	-1.518	13326.04	31	101325.0	6500000000000001.0	1.0	-2.352	25200.232	31	1013250.0	1.9000000000000004e+19	1.0	-3.249	44249.984000000004	31	10132500.0	6.500000000000001e+16	1.0	-2.443	52915.048	
1	29	0	3	116	0	2	1700000.0000000002	1.0	0.0	6250.896	28000000.000000004	1.0	0.0	28681.320000000003	
5	28	0	4	116	0	1	30000000.000000004	1.0	0.0	0.0	
54	28	0	1	116	0	3	8	32	1013.25	720000000000000.1	1.0	-2.67	28208.528	12000.000000000002	1.0	0.62	-1163.152	32	10132.5	700000000000000.1	1.0	-2.67	28087.192	13000.000000000002	1.0	0.62	-1037.632	32	32018.7	900000000000000.1	1.0	-2.7	28133.216	15000.000000000002	1.0	0.6	-681.9920000000001	32	101325.0	650000000000000.1	1.0	-2.65	27149.976	18000.000000000004	1.0	0.58	158.992	32	320187.0	410000000000000.06	1.0	-2.53	26802.703999999998	8900.000000000002	1.0	0.67	1037.632	32	1013250.0	1.6000000000000003e+17	1.0	-3.22	36388.248	6700.000000000001	1.0	0.72	3255.152	32	3201870.0	2.9000000000000004e+19	1.0	-3.77	48241.52	1400.0000000000002	1.0	0.92	5100.296	32	10132500.0	9.300000000000002e+19	1.0	-3.8	58199.44	71.00000000000001	1.0	1.28	5861.784	
5	27	0	1	116	0	3	8	32	1013.25	5.500000000000001	1.0	1.19	53889.920000000006	2.94e-10	1.0	4.16	32367.424	32	10132.5	116.00000000000001	1.0	0.77	56902.4	6.140000000000001e-09	1.0	3.81	35120.496	32	32018.7	12.000000000000002	1.0	1.09	54601.200000000004	5.440000000000001e-10	1.0	4.09	33656.096000000005	32	101325.0	30.200000000000006	1.0	0.98	55689.04	2.480000000000001e-10	1.0	4.19	34321.352	32	320187.0	1.9800000000000004e+68	1.0	-16.33	456892.8	0.06570000000000001	1.0	1.85	51714.24	32	1013250.0	750000000.0000001	1.0	-1.17	76776.40000000001	2.92e-07	1.0	3.38	44308.56	32	3201870.0	8630000000000.001	1.0	-2.27	93010.32	1.9500000000000004e-06	1.0	3.17	49120.16	32	10132500.0	5780000000000.001	1.0	-2.09	101880.40000000001	1.1000000000000002e-07	1.0	3.52	50124.32	
3	35	0	53	116	0	1	0.0027000000000000006	1.0	3.1	21769.352000000003	
1	35	0	4	116	0	1	0.09000000000000001	1.0	2.8	24267.2	
4	35	0	7	116	0	1	85000000.00000001	1.0	0.0	22229.592	
5	35	0	6	116	0	1	11000000.000000002	1.0	0.0	97269.632	
54	35	0	5	116	0	1	15.000000000000002	1.0	1.9	207308.832	
60	35	0	21	116	0	1	1.8000000000000002e-07	1.0	3.44	43446.656	
62	35	0	24	116	0	1	120000.00000000001	1.0	0.0	29706.399999999998	
116	0	0	20	60	0	3	6	31	1013.25	1.2e+30	1.0	-6.07	172933.088	31	2533.125	1.5e+31	1.0	-6.27	177727.95200000002	31	10132.5	6.4e+32	1.0	-6.57	185275.88799999998	31	101325.0	6.5e+34	1.0	-6.87	197447.144	31	1013250.0	2.2e+35	1.0	-6.76	207308.832	31	10132500.0	2.2e+33	1.0	-5.97	211074.432	
3	116	0	61	60	0	3	5	32	1013.25	190000000000.00003	1.0	-0.935	13054.08	-1.1370000000000001e+21	1.0	-3.408	96428.648	32	10132.5	2500000000000.0005	1.0	-1.243	16995.408	-1.4960000000000002e+22	1.0	-3.716	100369.97600000001	32	101325.0	1.9000000000000004e+16	1.0	-2.3	32187.512	-1.1370000000000001e+26	1.0	-4.773	115562.08	32	1013250.0	2.800000000000001e+19	1.0	-3.1	52107.536	-1.6760000000000005e+29	1.0	-5.573	135482.104	32	10132500.0	750000000000000.1	1.0	-1.693	56186.936	-4.4890000000000005e+24	1.0	-4.166	139561.50400000002	
3	116	0	3	20	60	3	5	31	1013.25	1.1370000000000001e+21	1.0	-3.408	96428.648	31	10132.5	1.4960000000000002e+22	1.0	-3.716	100369.97600000001	31	101325.0	1.1370000000000001e+26	1.0	-4.773	115562.08	31	1013250.0	1.6760000000000005e+29	1.0	-5.573	135482.104	31	10132500.0	4.4890000000000005e+24	1.0	-4.166	139561.50400000002	
3	116	0	3	34	0	3	6	31	101.325	36000000.00000001	1.0	0.051	17995.384000000002	31	1013.25	46000000.00000001	1.0	0.021	18376.128	31	10132.5	340000000.00000006	1.0	-0.217	21392.792	31	101325.0	920000000000.0001	1.0	-1.158	34279.511999999995	31	1013250.0	1.6000000000000002e+16	1.0	-2.273	55484.024	31	10132500.0	81000000000000.02	1.0	-1.51	64994.256	
1	116	0	61	22	0	2	50000000.00000001	1.0	0.0	0.0	-2.9930000000000006e+17	1.0	-2.473	83374.568	
1	116	0	3	20	22	1	2.9930000000000006e+17	1.0	-2.473	83374.568	
4	116	0	7	33	0	1	20000000.000000004	1.0	0.0	0.0	
4	116	0	61	114	0	2	10000000.000000002	1.0	0.0	0.0	-5.986000000000002e+16	1.0	-2.473	83374.568	
4	116	0	3	20	114	1	5.986000000000002e+16	1.0	-2.473	83374.568	
5	116	0	4	61	22	1	31000000.000000004	1.0	0.0	0.0	
54	116	0	4	20	22	1	70000.00000000001	1.0	0.0	0.0	
59	116	0	61	29	0	2	50000000.00000001	1.0	0.0	0.0	-2.9930000000000006e+17	1.0	-2.473	83374.568	
59	116	0	3	20	29	1	2.9930000000000006e+17	1.0	-2.473	83374.568	
58	116	0	61	28	0	2	100000000.00000001	1.0	0.0	0.0	-5.986000000000001e+17	1.0	-2.473	83374.568	
58	116	0	3	20	28	1	5.986000000000001e+17	1.0	-2.473	83374.568	
28	35	0	116	29	0	1	2.0000000000000004e-07	1.0	3.96	108742.15999999999	
13	28	0	12	116	0	1	770000000.0000001	1.0	-0.6	0.0	
12	116	0	37	23	0	1	7000000000000001.0	1.0	-3.382	4288.599999999999	
13	116	0	139	33	0	1	2000000000.0000002	1.0	-0.68	5983.12	
3	116	0	53	33	0	1	20000000.000000004	1.0	0.0	0.0	
1	116	0	4	33	0	1	50000000.00000001	1.0	0.0	0.0	
116	0	0	20	60	0	3	7	31	89.9766	5.518e+32	1.0	-7.061	169535.68000000002	31	916.079325	9.085e+33	1.0	-7.078	178539.648	31	9324.838425	5.809e+33	1.0	-6.692	186652.424	31	94915.78845	3.007e+30	1.0	-5.45	188346.944	31	966132.963075	2.215e+23	1.0	-3.181	178937.12800000003	31	9834119.55855	4.13e+17	1.0	-1.43	169251.168	31	100100000.00174999	3.219e+17	1.0	-1.452	169841.11200000002	
116	0	0	34	0	0	3	7	31	89.9766	1832000000000.0	1.0	-2.631	144678.536	31	916.079325	120200000000000.0	1.0	-2.546	152678.344	31	9324.838425	211100000000000.0	1.0	-2.02	159067.312	31	94915.78845	354900000000.0	1.0	-0.667	158699.12	31	966132.963075	434100.0	1.0	1.507	148619.864	31	9834119.55855	74.14	1.0	2.954	140159.81600000002	31	100100000.00174999	6940.0	1.0	2.597	142444.28	
59	116	0	60	33	0	1	13564.200000000003	1.0	0.47	0.0	
40	116	0	46	33	0	1	13564.200000000003	1.0	0.47	0.0	
60	116	0	21	33	0	1	13564.200000000003	1.0	0.47	0.0	
10	116	0	9	33	0	1	13564.200000000003	1.0	0.47	0.0	
46	116	0	45	33	0	1	13564.200000000003	1.0	0.47	0.0	
57	116	0	10	33	0	1	13564.200000000003	1.0	0.47	0.0	
131	116	0	134	33	0	1	13564.200000000003	1.0	0.47	0.0	
146	116	0	134	33	0	1	13564.200000000003	1.0	0.47	0.0	
38	116	0	37	33	0	1	13564.200000000003	1.0	0.47	0.0	
51	116	0	69	33	0	1	13564.200000000003	1.0	0.47	0.0	
128	116	0	69	33	0	1	13564.200000000003	1.0	0.47	0.0	
126	116	0	127	33	0	1	13564.200000000003	1.0	0.47	0.0	
61	116	0	22	33	0	1	13564.200000000003	1.0	0.47	0.0	
39	116	0	72	33	0	1	13564.200000000003	1.0	0.47	0.0	
67	116	0	33	133	0	1	13564.200000000003	1.0	0.47	0.0	
116	30	0	33	31	0	1	13564.200000000003	1.0	0.47	0.0	
122	116	0	23	33	0	1	18890.160000000003	1.0	0.509	0.0	
63	116	0	23	33	0	1	13564.200000000003	1.0	0.47	0.0	
150	116	0	149	33	0	1	13564.200000000003	1.0	0.47	0.0	
28	116	0	33	29	0	1	13564.200000000003	1.0	0.47	0.0	
144	116	0	109	33	0	1	13564.200000000003	1.0	0.47	0.0	
145	116	0	109	33	0	1	13564.200000000003	1.0	0.47	0.0	
62	116	0	24	33	0	1	9445.080000000002	1.0	0.509	0.0	
114	116	0	24	33	0	1	13564.200000000003	1.0	0.47	0.0	
64	116	0	27	33	0	1	13564.200000000003	1.0	0.47	0.0	
3	33	0	116	0	0	3	7	31	89.9766	4.8980000000000005e+27	1.0	-7.414	82755.336	31	916.079325	6.652000000000001e+28	1.0	-7.448	83173.736	31	9324.838425	1.3590000000000003e+30	1.0	-7.532	84307.59999999999	31	94915.78845	7.370000000000001e+30	1.0	-7.453	84345.256	31	966132.963075	7.452000000000001e+28	1.0	-6.612	78659.2	31	9834119.55855	9.461000000000002e+24	1.0	-5.282	69843.512	31	100100000.00174999	1.5320000000000002e+24	1.0	-4.94	68638.52	
42	116	0	47	33	0	1	13564.200000000003	1.0	0.47	0.0	
42	116	0	124	33	0	1	9445.080000000002	1.0	0.509	0.0	
54	28	0	4	118	0	3	8	32	1013.25	390000.00000000006	1.0	-0.11	8916.104	990000.0000000001	1.0	-0.66	-4.184	32	10132.5	1100.0000000000002	1.0	0.55	192.464	690000000.0000001	1.0	-1.16	19003.728	32	32018.7	850.0000000000001	1.0	0.56	4.184	28000000.000000004	1.0	-0.72	14556.136	32	101325.0	280000000.00000006	1.0	-1.83	20.92	500000.00000000006	1.0	-0.14	8347.08	32	320187.0	260000000000000.03	1.0	-2.84	31505.52	24000.000000000004	1.0	0.23	6581.432	32	1013250.0	920000000.0000001	1.0	-2.26	0.0	170000000.00000003	1.0	-0.82	18618.8	32	3201870.0	6.100000000000002e+19	1.0	-4.21	54601.200000000004	140000.00000000003	1.0	0.05	15790.416	32	10132500.0	1.7000000000000003e+24	1.0	-5.35	77111.12	320000.00000000006	1.0	-0.02	22334.192	
5	27	0	4	118	0	3	8	32	1013.25	5490.000000000001	1.0	0.91	77404.0	24.100000000000005	1.0	1.54	61462.96	32	10132.5	5930.000000000001	1.0	0.9	77613.2	24.800000000000004	1.0	1.54	61504.799999999996	32	32018.7	6800.000000000001	1.0	0.88	77989.76000000001	26.300000000000004	1.0	1.54	61630.32	32	101325.0	15600.000000000002	1.0	0.77	79663.36	25.000000000000004	1.0	1.56	61881.35999999999	32	320187.0	3480.0000000000005	1.0	0.99	78701.04	147.00000000000003	1.0	1.32	63136.56	32	1013250.0	53900.00000000001	1.0	0.61	86776.15999999999	161.00000000000003	1.0	1.36	64517.28	32	3201870.0	370.00000000000006	1.0	1.23	66776.64	16.700000000000003	1.0	1.59	66567.44	32	10132500.0	145000.00000000003	1.0	0.48	74182.32	7.210000000000001	1.0	1.73	67027.68	
3	118	0	3	33	0	1	100000000.00000001	1.0	0.0	0.0	
54	118	0	3	52	61	1	2100.0000000000005	1.0	0.993	-1125.496	
20	60	0	3	118	0	3	7	31	89.9766	10.110000000000001	1.0	1.672	376752.46400000004	31	916.079325	10.110000000000001	1.0	1.672	376752.46400000004	31	9324.838425	10.120000000000001	1.0	1.672	376752.46400000004	31	94915.78845	10.180000000000001	1.0	1.671	376760.832	31	966132.963075	10.860000000000001	1.0	1.663	376819.408	31	9834119.55855	20.320000000000004	1.0	1.58	377380.064	31	100100000.00174999	1619.0000000000002	1.0	0.992	381195.87200000003	
118	0	0	33	0	0	3	7	31	89.9766	19200000000000.0	1.0	-1.865	31965.76	31	916.079325	184100000000000.0	1.0	-1.857	31903.0	31	9324.838425	1756000000000000.0	1.0	-1.849	31844.424	31	94915.78845	1.691e+16	1.0	-1.842	31861.16	31	966132.963075	1.443e+17	1.0	-1.818	32237.72	31	9834119.55855	1.921e+17	1.0	-1.567	32656.12	31	100100000.00174999	1377000000000000.0	1.0	-0.726	30091.328	
34	0	0	3	118	0	3	7	31	89.9766	5.372e-13	1.0	5.949	394044.936	31	916.079325	5.468e-12	1.0	5.949	394044.936	31	9324.838425	5.571e-11	1.0	5.949	394049.12000000005	31	94915.78845	5.716e-10	1.0	5.948	394053.304	31	966132.963075	6.316e-09	1.0	5.937	394128.616	31	9834119.55855	1.427e-07	1.0	5.832	394860.816	31	100100000.00174999	0.0004339	1.0	5.079	399940.192	
3	118	0	53	32	0	1	13564.200000000003	1.0	0.47	0.0	
3	116	0	53	118	0	1	0.00012000000000000002	1.0	3.62	47136.944	
4	116	0	7	118	0	1	6.500000000000001e-08	1.0	4.2	-3598.24	
61	116	0	20	35	0	1	60000000.00000001	1.0	0.0	0.0	
61	118	0	20	116	0	1	60000000.00000001	1.0	0.0	0.0	
40	118	0	46	32	0	1	13564.200000000003	1.0	0.47	0.0	
136	136	0	55	106	0	1	363.33000000000004	1.0	1.265	0.0	
136	116	0	55	35	0	1	363.33000000000004	1.0	1.265	0.0	
136	34	0	55	35	0	1	1.2000000000000002	1.0	2.0	0.0	
46	118	0	45	32	0	1	13564.200000000003	1.0	0.47	0.0	
124	32	0	42	33	0	1	2.0516840000000006e-08	1.0	4.261	82692.576	
136	63	0	106	52	0	1	26448500.000000004	1.0	-0.133	0.0	
136	122	0	106	52	0	1	13564.200000000003	1.0	0.47	0.0	
35	0	0	3	116	0	3	7	31	89.9766	4.522e+33	1.0	-6.975	437349.336	31	916.079325	4.559e+34	1.0	-6.974	437349.336	31	9324.838425	4.222e+35	1.0	-6.961	437353.52	31	94915.78845	2.024e+36	1.0	-6.865	437449.752	31	966132.963075	6.445e+35	1.0	-6.422	438060.616	31	9834119.55855	2.876e+32	1.0	-5.178	435989.53599999996	31	100100000.00174999	3.874e+25	1.0	-3.003	425529.53599999996	
116	0	0	61	59	0	3	7	31	89.9766	73640000.0	1.0	0.658	437165.24	31	916.079325	749600000.0	1.0	0.658	437165.24	31	9324.838425	7634000000.0	1.0	0.658	437165.24	31	94915.78845	78040000000.0	1.0	0.657	437169.424	31	966132.963075	830500000000.0	1.0	0.651	437211.26399999997	31	9834119.55855	13190000000000.0	1.0	0.594	437621.296	31	100100000.00174999	6585000000000000.0	1.0	0.092	441181.87999999995	
116	0	0	3	118	0	3	7	31	89.9766	37110.0	1.0	1.212	383287.87200000003	31	916.079325	377800.0	1.0	1.212	383287.87200000003	31	9324.838425	3848000.0	1.0	1.212	383292.056	31	94915.78845	39430000.0	1.0	1.211	383296.24	31	966132.963075	429400000.0	1.0	1.202	383354.816	31	9834119.55855	8463000000.0	1.0	1.116	383940.576	31	100100000.00174999	12070000000000.0	1.0	0.471	388183.152	
116	0	0	1	28	0	3	7	31	89.9766	0.2355	1.0	2.583	544978.5519999999	31	916.079325	2.397	1.0	2.583	544978.5519999999	31	9324.838425	24.4	1.0	2.583	544978.5519999999	31	94915.78845	248.6	1.0	2.583	544982.7359999999	31	966132.963075	2550.0	1.0	2.582	544986.9199999999	31	9834119.55855	28170.0	1.0	2.571	545062.232	31	100100000.00174999	644500.0	1.0	2.467	545811.168	
3	32	0	118	0	0	3	7	31	89.9766	6.091000000000001e+20	1.0	-4.781	22221.224	31	916.079325	1.5240000000000003e+21	1.0	-4.604	25375.960000000003	31	9324.838425	1.0010000000000001e+21	1.0	-4.267	29191.768	31	94915.78845	4.701000000000001e+19	1.0	-3.619	31957.392	31	966132.963075	2.6720000000000004e+16	1.0	-2.464	30576.672	31	9834119.55855	222500000000.00003	1.0	-0.859	23196.095999999998	31	100100000.00174999	2766000.0000000005	1.0	0.609	13869.96	
118	0	0	1	27	0	3	7	31	89.9766	48890000000000.0	1.0	-1.801	350761.456	31	916.079325	497500000000000.0	1.0	-1.801	350761.456	31	9324.838425	5057000000000000.0	1.0	-1.801	350761.456	31	94915.78845	5.078e+16	1.0	-1.799	350761.456	31	966132.963075	4.504e+17	1.0	-1.785	350774.00800000003	31	9834119.55855	1.37e+18	1.0	-1.656	350690.328	31	100100000.00174999	3.631e+16	1.0	-1.016	347267.816	
119	0	0	116	0	0	1	8.7e+31	1.0	-6.9	62734.896	
119	0	0	3	33	0	1	50000000000000.0	1.0	0.0	62186.792	
119	0	0	20	60	0	1	7100000000000.0	1.0	0.0	59747.52	
136	146	0	106	37	0	1	363.33000000000004	1.0	1.265	0.0	
136	131	0	106	37	0	1	726.6600000000001	1.0	1.265	297.06399999999996	
146	116	0	37	35	0	1	10531900.000000002	1.0	-0.251	0.0	
146	34	0	37	35	0	1	1.2000000000000002	1.0	2.0	0.0	
131	116	0	37	35	0	1	726.6600000000001	1.0	1.265	0.0	
131	34	0	37	35	0	1	5780000.000000001	1.0	0.0	0.0	
63	116	0	52	35	0	1	18100000.000000004	1.0	0.0	0.0	
122	116	0	52	35	0	1	13564.200000000003	1.0	0.47	0.0	
122	34	0	52	35	0	1	13564.200000000003	1.0	0.47	0.0	
129	0	0	40	64	0	3	7	31	89.9766	6.089e+30	1.0	-5.751	501996.32	31	916.079325	5.769e+31	1.0	-5.743	502008.87200000003	31	9324.838425	3.726e+32	1.0	-5.688	502218.072	31	94915.78845	1.113e+33	1.0	-5.541	503410.512	31	966132.963075	6.513e+32	1.0	-5.202	505222.184	31	9834119.55855	1.802e+31	1.0	-4.509	506071.53599999996	31	100100000.00174999	4.207e+27	1.0	-3.277	502498.39999999997	
126	19	0	41	58	0	1	0.0044645940000000005	1.0	2.785	-4753.023999999999	
130	32	0	126	33	0	1	0.00045582550000000004	1.0	3.06	-8242.48	
41	34	0	126	33	0	1	1318.824	1.0	1.422	23999.424	
41	116	0	126	33	0	1	27128.400000000005	1.0	0.47	0.0	
127	32	0	126	33	0	1	0.0006843578000000001	1.0	3.06	-15874.096	
126	106	0	136	127	0	1	15.178930000000003	1.0	1.828	2313.7520000000004	
124	58	0	42	80	0	1	2030235.0000000002	1.0	0.0	49220.575999999994	
4	22	0	121	0	0	3	7	31	89.9766	3.0370000000000005e-12	1.0	3.122	-4707.0	31	916.079325	3.0910000000000006e-11	1.0	3.122	-4707.0	31	9324.838425	3.1480000000000004e-10	1.0	3.122	-4707.0	31	94915.78845	3.2190000000000006e-09	1.0	3.121	-4698.632	31	966132.963075	3.43e-08	1.0	3.115	-4623.32	31	9834119.55855	5.446e-07	1.0	3.06	-3903.672	31	100100000.00174999	0.00011340000000000002	1.0	2.679	1175.7040000000002	
121	0	0	3	23	0	3	7	31	89.9766	163200000.0	1.0	-0.326	38262.68	31	916.079325	1668000000.0	1.0	-0.326	38271.048	31	9324.838425	17690000000.0	1.0	-0.331	38342.176	31	94915.78845	262700000000.0	1.0	-0.376	39019.984000000004	31	966132.963075	19810000000000.0	1.0	-0.614	43091.015999999996	31	9834119.55855	2970000000000000.0	1.0	-0.919	52128.456	31	100100000.00174999	1.417e+16	1.0	-0.824	60831.176	
3	121	0	53	23	0	1	27128.400000000005	1.0	0.47	0.0	
1	121	0	4	23	0	1	18890.160000000003	1.0	0.509	0.0	
4	121	0	7	23	0	1	18890.160000000003	1.0	0.509	0.0	
59	121	0	23	60	0	1	27128.400000000005	1.0	0.47	0.0	
40	121	0	46	23	0	1	27128.400000000005	1.0	0.47	0.0	
60	121	0	23	21	0	1	27128.400000000005	1.0	0.47	0.0	
10	121	0	9	23	0	1	27128.400000000005	1.0	0.47	0.0	
46	121	0	45	23	0	1	27128.400000000005	1.0	0.47	0.0	
57	121	0	10	23	0	1	27128.400000000005	1.0	0.47	0.0	
131	121	0	23	134	0	1	27128.400000000005	1.0	0.47	0.0	
146	121	0	23	134	0	1	27128.400000000005	1.0	0.47	0.0	
38	121	0	37	23	0	1	27128.400000000005	1.0	0.47	0.0	
51	121	0	23	69	0	1	27128.400000000005	1.0	0.47	0.0	
128	121	0	23	69	0	1	27128.400000000005	1.0	0.47	0.0	
41	121	0	126	23	0	1	54256.80000000001	1.0	0.47	0.0	
126	121	0	127	23	0	1	27128.400000000005	1.0	0.47	0.0	
61	121	0	22	23	0	1	27128.400000000005	1.0	0.47	0.0	
39	121	0	72	23	0	1	27128.400000000005	1.0	0.47	0.0	
122	121	0	23	23	0	1	37780.32000000001	1.0	0.509	0.0	
63	121	0	23	23	0	1	27128.400000000005	1.0	0.47	0.0	
42	121	0	47	23	0	1	27128.400000000005	1.0	0.47	0.0	
121	67	0	23	133	0	1	27128.400000000005	1.0	0.47	0.0	
121	30	0	23	31	0	1	27128.400000000005	1.0	0.47	0.0	
121	28	0	23	29	0	1	27128.400000000005	1.0	0.47	0.0	
140	121	0	141	23	0	1	18890.160000000003	1.0	0.509	0.0	
138	121	0	141	23	0	1	27128.400000000005	1.0	0.47	0.0	
121	144	0	23	109	0	1	27128.400000000005	1.0	0.47	0.0	
121	145	0	23	109	0	1	27128.400000000005	1.0	0.47	0.0	
62	121	0	23	24	0	1	18890.160000000003	1.0	0.509	0.0	
114	121	0	23	24	0	1	27128.400000000005	1.0	0.47	0.0	
12	121	0	16	23	0	1	27128.400000000005	1.0	0.47	0.0	
42	121	0	124	23	0	1	18890.160000000003	1.0	0.509	0.0	
143	121	0	140	23	0	1	27128.400000000005	1.0	0.47	0.0	
150	121	0	23	149	0	1	27128.400000000005	1.0	0.47	0.0	
121	64	0	23	27	0	1	27128.400000000005	1.0	0.47	0.0	
121	32	0	23	33	0	1	27128.400000000005	1.0	0.47	0.0	


==> Supplementary/Species_Standard_number.dat <==
Name	Standard Number
O	1
O3	2
H	3
OH	4
HO2	5
H2O2	6
H2O	7
N	8
NH3	9
NH2	10
N2O	11
NO	12
NO2	13
NO3	14
N2O5	15
HNO	16
HNO2	17
HNO3	18
C	19
CO	20
CH4	21
CH2O	22
HOCHO	23
CH3OH	24
CH3OOH	25
C2	26
C2H2	27
C2H3	28
C2H4	29
C2H5	30
C2H6	31
HCCO	32
CH2CO	33
CH3CO	34
CH3CHO	35
C2H5O	36
HCN	37
CN	38
NCO	39
S	40
S2	41
SO	42
SO2	43
SO3	44
H2S	45
SH	46
HSO	47
HOSO	48
COS	49
CS	50
CH3S	51
CO2	52
H2	53
O2	54
N2	55
O(1D)	56
NH	57
CH	58
CH2	59
CH3	60
HCO	61
CH3O	62
HOCO	63
C2H	64
CH3NO2	65
CH3NO3	66
CH2CN	67
HOSO2	68
CH3SH	69
HNO4	70
CH3OO	71
HNCO	72
H2SO4	73
SO21	74
SO23	75
S3	76
S4	77
H2SO4A	78
S8	79
CH2(S)	80
N2H2	106
N2H3	107
N2H4	108
CH3NH2	109
S8A	111
He	112
Ne	113
CH2OH	114
HCOH	115
CH2CHO	116
H2CC	117
CHCHO	118
cC2H3O	119
OCHCO	120
HOCH2O	121
OCHO	122
HSO2	123
HOS	124
Sa	125
HSS	126
HSSH	127
CH2SH	128
HCCS	129
H2SS	130
H2CN	131
C2N2	132
CH3CN	133
CH2NH	134
NCOH	135
NNH	136
NH2NO	137
HNOH	138
HONO	139
H2NO	140
NH2OH	141
H2NONO	142
HNO(T)	143
CH3NH	144
CH2NH2	145
CHNH	146
HNC-2	147
NCCN	148
H2NCHO	149
H2NCO	150
CH3CHN	151
C2H5CO	152
NH-2	153
	

==> Supplementary/species_dictionary.txt <==
He
1 He u0 p1 c0

Ne
1 Ne u0 p4 c0

C(1)
multiplicity 3
1 C u2 p1 c0

H(2)
multiplicity 2
1 H u1 p0 c0

O(3)
multiplicity 3
1 O u2 p2 c0

N(4)
multiplicity 4
1 N u3 p1 c0

S(5)
multiplicity 3
1 S u2 p2 c0

NH(101)
multiplicity 3
1 N u2 p1 c0 {2,S}
2 H u0 p0 c0 {1,S}

H2(9)
1 H u0 p0 c0 {2,S}
2 H u0 p0 c0 {1,S}

OH(8)
multiplicity 2
1 O u1 p2 c0 {2,S}
2 H u0 p0 c0 {1,S}

H2O(10)
1 O u0 p2 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

CH2(20)
multiplicity 3
1 C u2 p0 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

CO(13)
1 O u0 p1 c+1 {2,T}
2 C u0 p1 c-1 {1,T}

CH(22)
multiplicity 2
1 C u1 p1 c0 {2,S}
2 H u0 p0 c0 {1,S}

CH3(18)
multiplicity 2
1 C u1 p0 c0 {2,S} {3,S} {4,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}

H2CN(104)
multiplicity 2
1 N u1 p1 c0 {2,D}
2 C u0 p0 c0 {1,D} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}

SH(78)
multiplicity 2
1 S u1 p2 c0 {2,S}
2 H u0 p0 c0 {1,S}

CH4(19)
1 C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}

NH3(133)
1 N u0 p1 c0 {2,S} {3,S} {4,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}

CH2SH(91)
multiplicity 2
1 S u0 p2 c0 {2,S} {5,S}
2 C u1 p0 c0 {1,S} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {1,S}

N2(34)
1 N u0 p1 c0 {2,T}
2 N u0 p1 c0 {1,T}

NO(94)
multiplicity 2
1 O u0 p2 c0 {2,D}
2 N u1 p1 c0 {1,D}

H2S(79)
1 S u0 p2 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

CH3S(90)
multiplicity 2
1 S u1 p2 c0 {2,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

NH2(124)
multiplicity 2
1 N u1 p1 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

CH2NH(115)
1 N u0 p1 c0 {2,D} {5,S}
2 C u0 p0 c0 {1,D} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {1,S}

HCN(100)
1 N u0 p1 c0 {2,T}
2 C u0 p0 c0 {1,T} {3,S}
3 H u0 p0 c0 {2,S}

CH3SH(89)
1 S u0 p2 c0 {2,S} {6,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {1,S}

CHNH(195)
multiplicity 2
1 N u0 p1 c0 {2,D} {4,S}
2 C u1 p0 c0 {1,D} {3,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {1,S}

HNC-2(196)
1 N u0 p0 c+1 {2,T} {3,S}
2 C u0 p1 c-1 {1,T}
3 H u0 p0 c0 {1,S}

CN(103)
multiplicity 2
1 N u0 p1 c0 {2,T}
2 C u1 p0 c0 {1,T}

HSS(87)
multiplicity 2
1 S u1 p1 c0 {2,D} {3,S}
2 S u0 p2 c0 {1,D}
3 H u0 p0 c0 {1,S}

COS(83)
1 S u0 p2 c0 {3,D}
2 O u0 p2 c0 {3,D}
3 C u0 p0 c0 {1,D} {2,D}

HSSH(88)
1 S u0 p2 c0 {2,S} {3,S}
2 S u0 p2 c0 {1,S} {4,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {2,S}

S2(70)
multiplicity 3
1 S u1 p2 c0 {2,S}
2 S u1 p2 c0 {1,S}

SO(71)
multiplicity 3
1 S u1 p2 c0 {2,S}
2 O u1 p2 c0 {1,S}

Sa(86)
1 S u0 p3 c0

HSO(76)
multiplicity 2
1 S u1 p1 c0 {2,D} {3,S}
2 O u0 p2 c0 {1,D}
3 H u0 p0 c0 {1,S}

HCO(17)
multiplicity 2
1 O u0 p2 c0 {2,D}
2 C u1 p0 c0 {1,D} {3,S}
3 H u0 p0 c0 {2,S}

NH-2(257)
1 N u0 p2 c0 {2,S}
2 H u0 p0 c0 {1,S}

CO2(14)
1 O u0 p2 c0 {3,D}
2 O u0 p2 c0 {3,D}
3 C u0 p0 c0 {1,D} {2,D}

HNO(122)
1 O u0 p2 c0 {2,D}
2 N u0 p1 c0 {1,D} {3,S}
3 H u0 p0 c0 {2,S}

H2SS(93)
1 S u0 p1 c0 {2,D} {3,S} {4,S}
2 S u0 p2 c0 {1,D}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}

SO2(72)
1 S u0 p1 c0 {2,D} {3,D}
2 O u0 p2 c0 {1,D}
3 O u0 p2 c0 {1,D}

HOS(80)
multiplicity 2
1 S u1 p2 c0 {2,S}
2 O u0 p2 c0 {1,S} {3,S}
3 H u0 p0 c0 {2,S}

CH2O(16)
1 O u0 p2 c0 {2,D}
2 C u0 p0 c0 {1,D} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}

NNH(132)
multiplicity 2
1 N u0 p1 c0 {2,D} {3,S}
2 N u1 p1 c0 {1,D}
3 H u0 p0 c0 {1,S}

H2NO(153)
multiplicity 2
1 O u1 p2 c0 {2,S}
2 N u0 p1 c0 {1,S} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}

CH2(S)(21)
1 C u0 p1 c0 {2,S} {3,S}
2 H u0 p0 c0 {1,S}
3 H u0 p0 c0 {1,S}

HNOH(140)
multiplicity 2
1 O u0 p2 c0 {2,S} {4,S}
2 N u1 p1 c0 {1,S} {3,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {1,S}

HNCO(129)
1 O u0 p2 c0 {3,D}
2 N u0 p1 c0 {3,D} {4,S}
3 C u0 p0 c0 {1,D} {2,D}
4 H u0 p0 c0 {2,S}

OCHO(67)
multiplicity 2
1 O u1 p2 c0 {3,S}
2 O u0 p2 c0 {3,D}
3 C u0 p0 c0 {1,S} {2,D} {4,S}
4 H u0 p0 c0 {3,S}

HCOH(27)
1 O u0 p1 c+1 {2,D} {4,S}
2 C u0 p1 c-1 {1,D} {3,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {1,S}

HOCO(15)
multiplicity 2
1 O u0 p2 c0 {3,S} {4,S}
2 O u0 p2 c0 {3,D}
3 C u1 p0 c0 {1,S} {2,D}
4 H u0 p0 c0 {1,S}

NH2NO(136)
1 O u0 p2 c0 {3,D}
2 N u0 p1 c0 {3,S} {4,S} {5,S}
3 N u0 p1 c0 {1,D} {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

NH2OH(154)
1 O u0 p2 c0 {2,S} {5,S}
2 N u0 p1 c0 {1,S} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {1,S}

NCO(116)
multiplicity 2
1 O u1 p2 c0 {3,S}
2 N u0 p1 c0 {3,T}
3 C u0 p0 c0 {1,S} {2,T}

HOSO(74)
multiplicity 2
1 S u1 p1 c0 {2,S} {3,D}
2 O u0 p2 c0 {1,S} {4,S}
3 O u0 p2 c0 {1,D}
4 H u0 p0 c0 {2,S}

CH3CN(114)
1 N u0 p1 c0 {3,T}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u0 p0 c0 {1,T} {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}

NCOH(126)
1 O u0 p2 c0 {3,S} {4,S}
2 N u0 p1 c0 {3,T}
3 C u0 p0 c0 {1,S} {2,T}
4 H u0 p0 c0 {1,S}

OCHCO(62)
multiplicity 2
1 O u0 p2 c0 {3,D}
2 O u0 p2 c0 {4,D}
3 C u0 p0 c0 {1,D} {4,S} {5,S}
4 C u1 p0 c0 {2,D} {3,S}
5 H u0 p0 c0 {3,S}

H2NCO(224)
multiplicity 2
1 O u0 p2 c0 {3,D}
2 N u0 p1 c0 {3,S} {4,S} {5,S}
3 C u1 p0 c0 {1,D} {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

S(158)
1 O u0 p2 c0 {3,S} {4,S}
2 O u0 p2 c0 {4,D}
3 N u0 p1 c0 {1,S} {5,S} {6,S}
4 N u0 p1 c0 {1,S} {2,D}
5 H u0 p0 c0 {3,S}
6 H u0 p0 c0 {3,S}

NO2(119)
multiplicity 2
1 O u0 p3 c-1 {3,S}
2 O u0 p2 c0 {3,D}
3 N u1 p0 c+1 {1,S} {2,D}

HSO2(75)
multiplicity 2
1 S u1 p0 c0 {2,D} {3,D} {4,S}
2 O u0 p2 c0 {1,D}
3 O u0 p2 c0 {1,D}
4 H u0 p0 c0 {1,S}

C2H6(37)
1 C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 C u0 p0 c0 {1,S} {6,S} {7,S} {8,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {2,S}
8 H u0 p0 c0 {2,S}

CH2CN(107)
multiplicity 2
1 N u1 p1 c0 {3,D}
2 C u0 p0 c0 {3,D} {4,S} {5,S}
3 C u0 p0 c0 {1,D} {2,D}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

HOCHO(60)
1 O u0 p2 c0 {3,S} {5,S}
2 O u0 p2 c0 {3,D}
3 C u0 p0 c0 {1,S} {2,D} {4,S}
4 H u0 p0 c0 {3,S}
5 H u0 p0 c0 {1,S}

CH4N(194)
multiplicity 2
1 N u0 p1 c0 {2,S} {5,S} {6,S}
2 C u1 p0 c0 {1,S} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {1,S}

C2H5(30)
multiplicity 2
1 C u0 p0 c0 {2,S} {3,S} {4,S} {5,S}
2 C u1 p0 c0 {1,S} {6,S} {7,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {1,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {2,S}

CH3NO(220)
1 O u0 p2 c0 {3,D}
2 N u0 p1 c0 {3,S} {4,S} {5,S}
3 C u0 p0 c0 {1,D} {2,S} {6,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {3,S}

CH2OH(25)
multiplicity 2
1 O u0 p2 c0 {2,S} {5,S}
2 C u1 p0 c0 {1,S} {3,S} {4,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {1,S}

CH3O(26)
multiplicity 2
1 O u1 p2 c0 {2,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

C2H4(23)
1 C u0 p0 c0 {2,D} {3,S} {4,S}
2 C u0 p0 c0 {1,D} {5,S} {6,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}

C3H5O(243)
multiplicity 2
1 O u0 p2 c0 {4,D}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u0 p0 c0 {2,S} {7,S} {8,S} {9,S}
4 C u1 p0 c0 {1,D} {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {3,S}
8 H u0 p0 c0 {3,S}
9 H u0 p0 c0 {3,S}

CH3CO(58)
multiplicity 2
1 O u0 p2 c0 {3,D}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u1 p0 c0 {1,D} {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}

C2N2(112)
1 N u0 p1 c0 {3,T}
2 N u0 p1 c0 {4,T}
3 C u0 p0 c0 {1,T} {4,S}
4 C u0 p0 c0 {2,T} {3,S}

C2H4N(226)
multiplicity 2
1 N u1 p1 c0 {3,D}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u0 p0 c0 {1,D} {2,S} {7,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {3,S}

C2H3(31)
multiplicity 2
1 C u0 p0 c0 {2,D} {3,S} {4,S}
2 C u1 p0 c0 {1,D} {5,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}

N2O(118)
1 O u0 p2 c0 {2,D}
2 N u0 p0 c+1 {1,D} {3,D}
3 N u0 p2 c-1 {2,D}

NCCN(197)
multiplicity 3
1 N u1 p1 c0 {3,D}
2 N u1 p1 c0 {4,D}
3 C u0 p0 c0 {1,D} {4,D}
4 C u0 p0 c0 {2,D} {3,D}

CH3NH(188)
multiplicity 2
1 N u1 p1 c0 {2,S} {6,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {1,S}

CH5N(213)
1 N u0 p1 c0 {2,S} {6,S} {7,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {1,S}
7 H u0 p0 c0 {1,S}

O2(6)
multiplicity 3
1 O u1 p2 c0 {2,S}
2 O u1 p2 c0 {1,S}

CH3OH(24)
1 O u0 p2 c0 {2,S} {6,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 H u0 p0 c0 {2,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {1,S}

N2H3(135)
multiplicity 2
1 N u0 p1 c0 {2,S} {3,S} {4,S}
2 N u1 p1 c0 {1,S} {5,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}

N2H4(134)
1 N u0 p1 c0 {2,S} {3,S} {4,S}
2 N u0 p1 c0 {1,S} {5,S} {6,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}

CH3OO(28)
multiplicity 2
1 O u0 p2 c0 {2,S} {3,S}
2 O u1 p2 c0 {1,S}
3 C u0 p0 c0 {1,S} {4,S} {5,S} {6,S}
4 H u0 p0 c0 {3,S}
5 H u0 p0 c0 {3,S}
6 H u0 p0 c0 {3,S}

HO2(7)
multiplicity 2
1 O u0 p2 c0 {2,S} {3,S}
2 O u1 p2 c0 {1,S}
3 H u0 p0 c0 {1,S}

HNO(182)
multiplicity 3
1 O u1 p2 c0 {2,S}
2 N u1 p1 c0 {1,S} {3,S}
3 H u0 p0 c0 {2,S}

H2O2(12)
1 O u0 p2 c0 {2,S} {3,S}
2 O u0 p2 c0 {1,S} {4,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {2,S}

H2CC(42)
1 C u0 p0 c0 {2,D} {3,S} {4,S}
2 C u0 p1 c0 {1,D}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {1,S}

C2H2(32)
1 C u0 p0 c0 {2,T} {3,S}
2 C u0 p0 c0 {1,T} {4,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {2,S}

HONO(141)
1 O u0 p2 c0 {3,S} {4,S}
2 O u0 p2 c0 {3,D}
3 N u0 p1 c0 {1,S} {2,D}
4 H u0 p0 c0 {1,S}

HNO2(137)
1 O u0 p3 c-1 {3,S}
2 O u0 p2 c0 {3,D}
3 N u0 p0 c+1 {1,S} {2,D} {4,S}
4 H u0 p0 c0 {3,S}

CH2CO(29)
1 O u0 p2 c0 {3,D}
2 C u0 p0 c0 {3,D} {4,S} {5,S}
3 C u0 p0 c0 {1,D} {2,D}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}

N2H2(139)
1 N u0 p1 c0 {2,D} {3,S}
2 N u0 p1 c0 {1,D} {4,S}
3 H u0 p0 c0 {1,S}
4 H u0 p0 c0 {2,S}

C2H(33)
multiplicity 2
1 C u0 p0 c0 {2,T} {3,S}
2 C u1 p0 c0 {1,T}
3 H u0 p0 c0 {1,S}

HCCO(50)
multiplicity 2
1 O u0 p2 c0 {3,D}
2 C u1 p0 c0 {3,D} {4,S}
3 C u0 p0 c0 {1,D} {2,D}
4 H u0 p0 c0 {2,S}

CH3CHO(38)
1 O u0 p2 c0 {3,D}
2 C u0 p0 c0 {3,S} {4,S} {5,S} {6,S}
3 C u0 p0 c0 {1,D} {2,S} {7,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {2,S}
7 H u0 p0 c0 {3,S}

CH2CHO(41)
multiplicity 2
1 O u0 p2 c0 {3,D}
2 C u1 p0 c0 {3,S} {4,S} {5,S}
3 C u0 p0 c0 {1,D} {2,S} {6,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {3,S}

CHCHO(48)
multiplicity 3
1 O u1 p2 c0 {2,S}
2 C u0 p0 c0 {1,S} {3,D} {4,S}
3 C u1 p0 c0 {2,D} {5,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {3,S}

HOSO2(82)
multiplicity 2
1 S u0 p1 c0 {2,S} {3,S} {4,D}
2 O u0 p2 c0 {1,S} {5,S}
3 O u1 p2 c0 {1,S}
4 O u0 p2 c0 {1,D}
5 H u0 p0 c0 {2,S}

cC2H3O(59)
multiplicity 2
1 O u0 p2 c0 {2,S} {3,S}
2 C u0 p0 c0 {1,S} {3,S} {4,S} {5,S}
3 C u1 p0 c0 {1,S} {2,S} {6,S}
4 H u0 p0 c0 {2,S}
5 H u0 p0 c0 {2,S}
6 H u0 p0 c0 {3,S}

HCCS(92)
multiplicity 2
1 S u1 p2 c0 {3,S}
2 C u0 p0 c0 {3,T} {4,S}
3 C u0 p0 c0 {1,S} {2,T}
4 H u0 p0 c0 {2,S}

SO3(73)
1 S u0 p0 c0 {2,D} {3,D} {4,D}
2 O u0 p2 c0 {1,D}
3 O u0 p2 c0 {1,D}
4 O u0 p2 c0 {1,D}

HOCH2O(66)
multiplicity 2
1 O u0 p2 c0 {3,S} {6,S}
2 O u1 p2 c0 {3,S}
3 C u0 p0 c0 {1,S} {2,S} {4,S} {5,S}
4 H u0 p0 c0 {3,S}
5 H u0 p0 c0 {3,S}
6 H u0 p0 c0 {1,S}


